AMGenC: Generating Charge Balanced Amorphous Materials

Amorphous (disordered) materials require simulation cells with at least hundreds to thousands of atoms to accurately capture their diverse local atomic environments, compared to crystalline materials that can be described by unit cells containing a few to hundreds of atoms. To advance the design of amorphous materials with desired properties and facilitate the exploration of their vast design space, generative inverse design has emerged as a promising approach. It aims to directly output materials with properties closely aligned with the desired ones using probabilistic generative models conditioned on desired properties, which can be more resource efficient than the traditional trial-and-error approach. However, due to the inherent stochasticity of probabilistic generative models, when element assignments are unconstrained, a large portion of generated materials may be charge unbalanced, and existing methods either fix the composition in advance or discard charge unbalanced samples after generation. In this work, we propose AMGenC, a new generative inverse design method for amorphous materials that can guarantee the generation of formally charge balanced samples, with minimal additional computational overhead and without sacrificing inverse design accuracy. AMGenC achieves this through an element noise that gives the generation process a starting point centered around charge balance, and the combination of a per-step soft projection and a final discrete projection for steering the elements toward exact charge balance throughout the generation. We perform extensive experiments on two amorphous materials datasets. Experimental results provide evidence that AMGenC achieves its design goal.

==> comp/struct_feat/meg_cum_cn_Al.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000000
1.2750 0.000000 0.000000
1.3050 0.000000 0.000000
1.3350 0.000000 0.000000
1.3650 0.000000 0.000000
1.3950 0.000000 0.000000
1.4250 0.000000 0.000000
1.4550 0.000000 0.000073
1.4850 0.000000 0.000317
1.5150 0.000015 0.002068
1.5450 0.000102 0.010240
1.5750 0.002747 0.040756
1.6050 0.023413 0.129236
1.6350 0.122586 0.321140
1.6650 0.402753 0.652365
1.6950 0.929399 1.109350
1.7250 1.635876 1.635882
1.7550 2.345333 2.151173
1.7850 2.928512 2.601271
1.8150 3.338807 2.965520
1.8450 3.601433 3.246302
1.8750 3.760889 3.455398
1.9050 3.855063 3.608394
1.9350 3.913776 3.719909
1.9650 3.952535 3.801991
1.9950 3.977474 3.864895
2.0250 3.995320 3.914947
2.0550 4.007528 3.953001
2.0850 4.017411 3.984559
2.1150 4.026581 4.011143
2.1450 4.033905 4.034203
2.1750 4.040067 4.053137
2.2050 4.045561 4.070352
2.2350 4.050429 4.086070
2.2650 4.055065 4.100535
2.2950 4.059818 4.114177
2.3250 4.063931 4.127901
2.3550 4.068174 4.141633
2.3850 4.072592 4.154778
2.4150 4.077679 4.168681
2.4450 4.082635 4.182063
2.4750 4.087503 4.196226
2.5050 4.092808 4.210740
2.5350 4.098984 4.226588
2.5650 4.105335 4.244080
2.5950 4.112543 4.262151
2.6250 4.120624 4.281475
2.6550 4.130608 4.302972
2.6850 4.140839 4.326105
2.7150 4.152320 4.351387
2.7450 4.166112 4.379144
2.7750 4.181241 4.410100
2.8050 4.199422 4.443717
2.8350 4.219942 4.481063
2.8650 4.242962 4.522535
2.8950 4.270401 4.568606
2.9250 4.302330 4.619309
2.9550 4.337834 4.675450
2.9850 4.377116 4.737027
3.0150 4.422183 4.804726
3.0450 4.474763 4.879042
3.0750 4.534857 4.961352
3.1050 4.601317 5.051020
3.1350 4.675217 5.148983
3.1650 4.760526 5.256705
3.1950 4.855004 5.375034
3.2250 4.958959 5.500956
3.2550 5.075121 5.637282
3.2850 5.201543 5.785483
3.3150 5.339956 5.943095
3.3450 5.494630 6.114202
3.3750 5.660916 6.297461
3.4050 5.842143 6.493614
3.4350 6.037045 6.701302
3.4650 6.248645 6.921654
3.4950 6.475127 7.154152
3.5250 6.717915 7.398867
3.5550 6.973957 7.659015
3.5850 7.248049 7.927214
3.6150 7.534596 8.208762
3.6450 7.836257 8.501648
3.6750 8.147190 8.808356
3.7050 8.478266 9.124067
3.7350 8.822015 9.453892
3.7650 9.173887 9.793941
3.7950 9.542124 10.146598
3.8250 9.921100 10.508437
3.8550 10.309712 10.882754
3.8850 10.712538 11.267881
3.9150 11.129038 11.667888
3.9450 11.561264 12.078981
3.9750 12.010565 12.507517
4.0050 12.477438 12.946025
4.0350 12.957113 13.398330
4.0650 13.459446 13.865718
4.0950 13.978869 14.347936
4.1250 14.516473 14.844147
4.1550 15.071793 15.353585
4.1850 15.633129 15.874338
4.2150 16.199887 16.403905
4.2450 16.762400 16.944405
4.2750 17.309596 17.492524
4.3050 17.845137 18.040829
4.3350 18.361537 18.588549
4.3650 18.858696 19.132158
4.3950 19.331788 19.671518
4.4250 19.789766 20.201818
4.4550 20.218009 20.727341
4.4850 20.629700 21.239441
4.5150 21.019227 21.737597
4.5450 21.389222 22.218684
4.5750 21.744379 22.681123
4.6050 22.082402 23.128617
4.6350 22.409307 23.560654
4.6650 22.723728 23.972137
4.6950 23.020128 24.369417
4.7250 23.311296 24.750254
4.7550 23.592175 25.120192
4.7850 23.871717 25.477782
4.8150 24.143223 25.824799
4.8450 24.409961 26.160721
4.8750 24.677164 26.489585
4.9050 24.939775 26.812915
4.9350 25.205555 27.132956
4.9650 25.471828 27.448105
4.9950 25.746080 27.763042
5.0250 26.021712 28.076075
5.0550 26.302577 28.391533
5.0850 26.583921 28.707178
5.1150 26.873040 29.026113
5.1450 27.169077 29.349466
5.1750 27.475650 29.675637
5.2050 27.788007 30.013178
5.2350 28.109739 30.352779
5.2650 28.440349 30.702580
5.2950 28.783953 31.056710
5.3250 29.135258 31.421056
5.3550 29.497958 31.796016
5.3850 29.872357 32.182942
5.4150 30.255533 32.579457
5.4450 30.650249 32.990037
5.4750 31.063756 33.407023
5.5050 31.488192 33.840004
5.5350 31.926870 34.289403
5.5650 32.382130 34.753453
5.5950 32.854409 35.233059
5.6250 33.342659 35.726356
5.6550 33.840820 36.240401
5.6850 34.361479 36.768129
5.7150 34.893749 37.314213
5.7450 35.443111 37.876071
5.7750 36.002180 38.458019
5.8050 36.585054 39.053479
5.8350 37.174948 39.667529
5.8650 37.783517 40.296582
5.8950 38.410179 40.944527
5.9250 39.054252 41.617405
5.9550 39.712523 42.302508
5.9850 40.383627 43.011493


==> comp/struct_feat/meg_cum_cn_Ba.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000000
1.2750 0.000000 0.000000
1.3050 0.000000 0.000000
1.3350 0.000000 0.000000
1.3650 0.000000 0.000000
1.3950 0.000000 0.000000
1.4250 0.000000 0.000000
1.4550 0.000000 0.000000
1.4850 0.000000 0.000000
1.5150 0.000000 0.000000
1.5450 0.000000 0.000000
1.5750 0.000000 0.000000
1.6050 0.000000 0.000000
1.6350 0.000000 0.000000
1.6650 0.000000 0.000000
1.6950 0.000000 0.000000
1.7250 0.000000 0.000000
1.7550 0.000000 0.000000
1.7850 0.000000 0.000000
1.8150 0.000000 0.000000
1.8450 0.000000 0.000000
1.8750 0.000000 0.000000
1.9050 0.000000 0.000066
1.9350 0.000000 0.000066
1.9650 0.000000 0.000066
1.9950 0.000000 0.000066
2.0250 0.000000 0.000066
2.0550 0.000000 0.000066
2.0850 0.000000 0.000066
2.1150 0.000000 0.000132
2.1450 0.000000 0.000197
2.1750 0.000000 0.000197
2.2050 0.000000 0.000197
2.2350 0.000000 0.000263
2.2650 0.000000 0.000658
2.2950 0.000000 0.001382
2.3250 0.000000 0.002171
2.3550 0.000000 0.003421
2.3850 0.000529 0.007172
2.4150 0.001853 0.015988
2.4450 0.005096 0.034871
2.4750 0.014362 0.066978
2.5050 0.034615 0.124877
2.5350 0.074459 0.214751
2.5650 0.148455 0.345220
2.5950 0.264743 0.519968
2.6250 0.429347 0.740707
2.6550 0.643458 1.003948
2.6850 0.920511 1.307125
2.7150 1.232775 1.631423
2.7450 1.583361 1.982170
2.7750 1.954795 2.340812
2.8050 2.343438 2.696822
2.8350 2.745450 3.051714
2.8650 3.142299 3.387197
2.8950 3.519955 3.719916
2.9250 3.880469 4.032173
2.9550 4.232246 4.340022
2.9850 4.557019 4.628068
3.0150 4.868026 4.894796
3.0450 5.162287 5.151984
3.0750 5.439738 5.391407
3.1050 5.695744 5.619054
3.1350 5.950559 5.837029
3.1650 6.183864 6.046253
3.1950 6.406446 6.245674
3.2250 6.619829 6.441871
3.2550 6.818651 6.630305
3.2850 7.015951 6.806171
3.3150 7.201866 6.978880
3.3450 7.378251 7.147378
3.3750 7.551195 7.316337
3.4050 7.719439 7.479637
3.4350 7.886558 7.641555
3.4650 8.049110 7.797355
3.4950 8.212589 7.956379
3.5250 8.378450 8.110270
3.5550 8.541862 8.261004
3.5850 8.702628 8.423383
3.6150 8.860547 8.587012
3.6450 9.018532 8.747681
3.6750 9.185452 8.913218
3.7050 9.353101 9.076255
3.7350 9.524191 9.235213
3.7650 9.696340 9.410422
3.7950 9.869151 9.576025
3.8250 10.049904 9.749984
3.8550 10.236283 9.938417
3.8850 10.419816 10.126653
3.9150 10.617777 10.315087
3.9450 10.817923 10.503915
3.9750 11.020650 10.703796
4.0050 11.235489 10.913415
4.0350 11.448938 11.118495
4.0650 11.666093 11.333969
4.0950 11.896486 11.558655
4.1250 12.128334 11.791894
4.1550 12.363558 12.025989
4.1850 12.611490 12.272189
4.2150 12.861473 12.520692
4.2450 13.126812 12.779196
4.2750 13.396982 13.051846
4.3050 13.674300 13.325087
4.3350 13.951221 13.616225
4.3650 14.247005 13.912889
4.3950 14.546959 14.215212
4.4250 14.857767 14.533390
4.4550 15.185055 14.858214
4.4850 15.513800 15.197513
4.5150 15.855384 15.552405
4.5450 16.203389 15.921837
4.5750 16.569594 16.300941
4.6050 16.943345 16.697085
4.6350 17.335495 17.102309
4.6650 17.742868 17.522863
4.6950 18.166656 17.963945
4.7250 18.604011 18.422001
4.7550 19.060957 18.896375
4.7850 19.544841 19.390223
4.8150 20.037064 19.895783
4.8450 20.550400 20.417133
4.8750 21.079026 20.950260
4.9050 21.612814 21.501415
4.9350 22.171884 22.059741
4.9650 22.749090 22.623002
4.9950 23.323913 23.195342
5.0250 23.906612 23.767945
5.0550 24.499106 24.333904
5.0850 25.095771 24.894993
5.1150 25.677080 25.451214
5.1450 26.274406 25.996250
5.1750 26.849758 26.532732
5.2050 27.409491 27.061254
5.2350 27.974386 27.586749
5.2650 28.519756 28.085992
5.2950 29.053081 28.578985
5.3250 29.571183 29.068097
5.3550 30.076246 29.534114
5.3850 30.576345 29.995065
5.4150 31.053478 30.456543
5.4450 31.513403 30.910191
5.4750 31.968231 31.361603
5.5050 32.413396 31.797618
5.5350 32.849163 32.246595
5.5650 33.289298 32.685637
5.5950 33.720564 33.105138
5.6250 34.133166 33.527732
5.6550 34.554041 33.956050
5.6850 34.968496 34.375683
5.7150 35.382686 34.810448
5.7450 35.800384 35.242450
5.7750 36.212258 35.677084
5.8050 36.626382 36.101915
5.8350 37.044014 36.525758
5.8650 37.464094 36.968222
5.8950 37.900986 37.407329
5.9250 38.335760 37.853017
5.9550 38.770534 38.306731
5.9850 39.216295 38.764656


==> comp/struct_feat/meg_cum_cn_Be.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000302
1.2750 0.000000 0.000907
1.3050 0.000000 0.002420
1.3350 0.000181 0.007562
1.3650 0.001566 0.033575
1.3950 0.013674 0.111918
1.4250 0.082344 0.286449
1.4550 0.285465 0.585299
1.4850 0.678333 0.995160
1.5150 1.208120 1.463702
1.5450 1.746883 1.903206
1.5750 2.175712 2.253176
1.6050 2.488826 2.508167
1.6350 2.690440 2.701754
1.6650 2.825974 2.827889
1.6950 2.911270 2.909861
1.7250 2.967653 2.970659
1.7550 3.008734 3.014519
1.7850 3.036504 3.049304
1.8150 3.058611 3.074108
1.8450 3.075417 3.097701
1.8750 3.089091 3.118572
1.9050 3.099934 3.130369
1.9350 3.111198 3.144888
1.9650 3.116439 3.156080
1.9950 3.122944 3.164549
2.0250 3.130233 3.173321
2.0550 3.136618 3.186933
2.0850 3.143184 3.200242
2.1150 3.150352 3.212946
2.1450 3.156918 3.222626
2.1750 3.163725 3.235027
2.2050 3.170170 3.243194
2.2350 3.178001 3.256503
2.2650 3.187278 3.270115
2.2950 3.195952 3.281307
2.3250 3.206192 3.300060
2.3550 3.217637 3.319722
2.3850 3.230649 3.337266
2.4150 3.244925 3.355717
2.4450 3.258719 3.375983
2.4750 3.274140 3.397762
2.5050 3.291428 3.418633
2.5350 3.310523 3.446158
2.5650 3.331486 3.474289
2.5950 3.355822 3.505445
2.6250 3.382989 3.544767
2.6550 3.412084 3.586509
2.6850 3.444672 3.632184
2.7150 3.477321 3.677253
2.7450 3.516415 3.732607
2.7750 3.560448 3.793103
2.8050 3.605927 3.854204
2.8350 3.656045 3.931034
2.8650 3.711162 4.009074
2.8950 3.772062 4.098004
2.9250 3.837299 4.196007
2.9550 3.917354 4.293406
2.9850 4.003674 4.406836
3.0150 4.093850 4.538113
3.0450 4.199928 4.688748
3.0750 4.316186 4.835753
3.1050 4.442383 5.002420
3.1350 4.588579 5.170901
3.1650 4.741582 5.366304
3.1950 4.908439 5.560194
3.2250 5.087826 5.767393
3.2550 5.293416 5.990018
3.2850 5.510572 6.223835
3.3150 5.742546 6.483061
3.3450 5.987109 6.738052
3.3750 6.248961 7.035693
3.4050 6.528944 7.328494
3.4350 6.816698 7.608893
3.4650 7.127402 7.905021
3.4950 7.453768 8.212644
3.5250 7.788567 8.516636
3.5550 8.133667 8.839080
3.5850 8.494488 9.186933
3.6150 8.872237 9.533575
3.6450 9.256732 9.874168
3.6750 9.665683 10.240472
3.7050 10.078730 10.615245
3.7350 10.500994 10.997278
3.7650 10.943196 11.398669
3.7950 11.391844 11.811857
3.8250 11.880489 12.247429
3.8550 12.380218 12.679068
3.8850 12.881272 13.109498
3.9150 13.405156 13.558984
3.9450 13.921631 14.024198
3.9750 14.455635 14.486691
4.0050 14.983073 14.955535
4.0350 15.507981 15.426800
4.0650 16.004699 15.904719
4.0950 16.471779 16.388990
4.1250 16.910487 16.852390
4.1550 17.328113 17.318209
4.1850 17.726402 17.764973
4.2150 18.090236 18.225045
4.2450 18.447744 18.637629
4.2750 18.781820 19.062916
4.3050 19.088248 19.473684
4.3350 19.381664 19.852692
4.3650 19.661587 20.217786
4.3950 19.936510 20.583787
4.4250 20.201614 20.934664
4.4550 20.464370 21.273140
4.4850 20.719595 21.584694
4.5150 20.975122 21.897762
4.5450 21.218662 22.190865
4.5750 21.473044 22.488203
4.6050 21.728330 22.779794
4.6350 21.986507 23.055354
4.6650 22.235167 23.336661
4.6950 22.495332 23.612220
4.7250 22.760014 23.894434
4.7550 23.021444 24.174531
4.7850 23.295585 24.471567
4.8150 23.568942 24.754083
4.8450 23.850491 25.037205
4.8750 24.133727 25.340895
4.9050 24.433950 25.635511
4.9350 24.739714 25.937084
4.9650 25.040359 26.232002
4.9950 25.357750 26.555051
5.0250 25.689175 26.885662
5.0550 26.023854 27.230792
5.0850 26.364858 27.584090
5.1150 26.720378 27.934362
5.1450 27.088067 28.285541
5.1750 27.467201 28.670901
5.2050 27.850973 29.057471
5.2350 28.251973 29.457048
5.2650 28.674959 29.886872
5.2950 29.100295 30.316999
5.3250 29.545810 30.753781
5.3550 30.001928 31.198427
5.3850 30.476236 31.669994
5.4150 30.962472 32.142771
5.4450 31.460033 32.669389
5.4750 31.971688 33.192075
5.5050 32.503644 33.730792
5.5350 33.048190 34.290381
5.5650 33.611048 34.879613
5.5950 34.182158 35.466425
5.6250 34.769713 36.067756
5.6550 35.372267 36.692982
5.6850 35.985423 37.324864
5.7150 36.617734 37.999395
5.7450 37.254503 38.696915
5.7750 37.914824 39.398367
5.8050 38.591109 40.112220
5.8350 39.272815 40.841500
5.8650 39.982531 41.599516
5.8950 40.699536 42.391107
5.9250 41.432203 43.190563
5.9550 42.169568 43.984574
5.9850 42.930968 44.791894


==> comp/struct_feat/meg_cum_cn_Ca.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000000
1.2750 0.000000 0.000000
1.3050 0.000000 0.000000
1.3350 0.000000 0.000000
1.3650 0.000000 0.000000
1.3950 0.000000 0.000000
1.4250 0.000000 0.000000
1.4550 0.000000 0.000000
1.4850 0.000000 0.000000
1.5150 0.000000 0.000000
1.5450 0.000000 0.000000
1.5750 0.000000 0.000000
1.6050 0.000000 0.000000
1.6350 0.000000 0.000000
1.6650 0.000000 0.000000
1.6950 0.000000 0.000000
1.7250 0.000000 0.000000
1.7550 0.000000 0.000000
1.7850 0.000000 0.000000
1.8150 0.000000 0.000000
1.8450 0.000000 0.000000
1.8750 0.000000 0.000000
1.9050 0.000000 0.000000
1.9350 0.000000 0.000000
1.9650 0.000000 0.000000
1.9950 0.000000 0.000000
2.0250 0.000000 0.000193
2.0550 0.000000 0.000967
2.0850 0.000067 0.002706
2.1150 0.001408 0.009666
2.1450 0.006236 0.029190
2.1750 0.029234 0.075971
2.2050 0.091793 0.172047
2.2350 0.223280 0.321090
2.2650 0.452729 0.555770
2.2950 0.779871 0.871061
2.3250 1.188749 1.250532
2.3550 1.642215 1.679103
2.3850 2.111707 2.100135
2.4150 2.567588 2.504156
2.4450 2.996647 2.894065
2.4750 3.381722 3.256524
2.5050 3.709937 3.569302
2.5350 3.999598 3.859269
2.5650 4.249698 4.121786
2.5950 4.474923 4.351054
2.6250 4.669304 4.550551
2.6550 4.835725 4.722791
2.6850 4.982835 4.894065
2.7150 5.108220 5.037116
2.7450 5.221470 5.174947
2.7750 5.329288 5.299826
2.8050 5.425372 5.420839
2.8350 5.516830 5.533733
2.8650 5.593804 5.632322
2.8950 5.675003 5.733810
2.9250 5.755800 5.833366
2.9550 5.830629 5.929828
2.9850 5.908140 6.024164
3.0150 5.980555 6.119273
3.0450 6.051093 6.213996
3.0750 6.121228 6.311231
3.1050 6.195856 6.394742
3.1350 6.275848 6.480959
3.1650 6.349873 6.586700
3.1950 6.431474 6.689735
3.2250 6.512874 6.793157
3.2550 6.598029 6.896578
3.2850 6.691833 7.004446
3.3150 6.786241 7.109994
3.3450 6.883868 7.237773
3.3750 6.986389 7.358786
3.4050 7.094207 7.480379
3.4350 7.208663 7.615504
3.4650 7.333445 7.754108
3.4950 7.460038 7.900251
3.5250 7.595146 8.044462
3.5550 7.737428 8.198338
3.5850 7.884069 8.354533
3.6150 8.041236 8.516335
3.6450 8.208864 8.687802
3.6750 8.385812 8.863522
3.7050 8.574024 9.035956
3.7350 8.770283 9.232167
3.7650 8.980555 9.429538
3.7950 9.200483 9.624976
3.8250 9.423562 9.844578
3.8550 9.669639 10.073652
3.8850 9.917393 10.305819
3.9150 10.178691 10.543592
3.9450 10.444348 10.795670
3.9750 10.725091 11.034603
4.0050 11.021121 11.304079
4.0350 11.324125 11.576455
4.0650 11.644763 11.862942
4.0950 11.968084 12.152329
4.1250 12.309910 12.463367
4.1550 12.664007 12.779818
4.1850 13.026955 13.098975
4.2150 13.400898 13.426058
4.2450 13.785101 13.770539
4.2750 14.187810 14.146143
4.3050 14.604466 14.517495
4.3350 15.023803 14.897932
4.3650 15.461446 15.301759
4.3950 15.911761 15.730717
4.4250 16.370122 16.173594
4.4550 16.855170 16.623623
4.4850 17.344240 17.071912
4.5150 17.854834 17.540112
4.5450 18.370457 18.031896
4.5750 18.901435 18.542432
4.6050 19.435296 19.056060
4.6350 19.993429 19.585540
4.6650 20.545863 20.132418
4.6950 21.113585 20.679296
4.7250 21.686938 21.207616
4.7550 22.272429 21.740576
4.7850 22.836932 22.275082
4.8150 23.394730 22.812101
4.8450 23.952394 23.349894
4.8750 24.491887 23.888846
4.9050 25.015824 24.427991
4.9350 25.524004 24.955152
4.9650 26.001006 25.480379
4.9950 26.464865 25.982795
5.0250 26.918734 26.476706
5.0550 27.354365 26.993234
5.0850 27.776653 27.492171
5.1150 28.179898 27.961144
5.1450 28.579187 28.432438
5.1750 28.960842 28.875507
5.2050 29.344844 29.331336
5.2350 29.721336 29.761454
5.2650 30.092933 30.180553
5.2950 30.467950 30.580708
5.3250 30.838273 30.997680
5.3550 31.198069 31.426832
5.3850 31.568124 31.841485
5.4150 31.940928 32.240286
5.4450 32.300992 32.644500
5.4750 32.675473 33.026870
5.5050 33.050691 33.446936
5.5350 33.434960 33.868355
5.5650 33.822583 34.296733
5.5950 34.203835 34.711773
5.6250 34.606142 35.121013
5.6550 35.008851 35.538759
5.6850 35.412968 35.958825
5.7150 35.824326 36.419486
5.7450 36.253721 36.849990
5.7750 36.704305 37.294800
5.8050 37.158509 37.730910
5.8350 37.602119 38.192925
5.8650 38.069130 38.653199
5.8950 38.537012 39.113280
5.9250 39.020585 39.594819
5.9550 39.511600 40.072492
5.9850 40.009722 40.580514


==> comp/struct_feat/meg_cum_cn_K.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000000
1.2750 0.000000 0.000000
1.3050 0.000000 0.000000
1.3350 0.000000 0.000000
1.3650 0.000000 0.000000
1.3950 0.000000 0.000000
1.4250 0.000000 0.000000
1.4550 0.000000 0.000000
1.4850 0.000000 0.000000
1.5150 0.000000 0.000000
1.5450 0.000000 0.000000
1.5750 0.000000 0.000000
1.6050 0.000000 0.000000
1.6350 0.000000 0.000000
1.6650 0.000000 0.000000
1.6950 0.000000 0.000000
1.7250 0.000000 0.000000
1.7550 0.000000 0.000000
1.7850 0.000000 0.000000
1.8150 0.000000 0.000000
1.8450 0.000000 0.000000
1.8750 0.000000 0.000000
1.9050 0.000000 0.000000
1.9350 0.000000 0.000000
1.9650 0.000000 0.000000
1.9950 0.000000 0.000000
2.0250 0.000000 0.000000
2.0550 0.000000 0.000220
2.0850 0.000000 0.000220
2.1150 0.000000 0.000220
2.1450 0.000000 0.000220
2.1750 0.000000 0.000220
2.2050 0.000000 0.001098
2.2350 0.000000 0.003954
2.2650 0.000230 0.008568
2.2950 0.001840 0.015598
2.3250 0.006056 0.034490
2.3550 0.016559 0.069859
2.3850 0.041628 0.123023
2.4150 0.085787 0.212654
2.4450 0.161070 0.334578
2.4750 0.273306 0.501538
2.5050 0.428626 0.715949
2.5350 0.623198 0.954525
2.5650 0.862849 1.208260
2.5950 1.130788 1.487917
2.6250 1.421803 1.778120
2.6550 1.728611 2.068761
2.6850 2.042625 2.347979
2.7150 2.354416 2.608963
2.7450 2.662450 2.880931
2.7750 2.954462 3.136643
2.8050 3.235051 3.372803
2.8350 3.506056 3.607425
2.8650 3.763799 3.818322
2.8950 4.006516 4.035808
2.9250 4.240954 4.230888
2.9550 4.462895 4.429042
2.9850 4.673030 4.602373
3.0150 4.871742 4.774824
3.0450 5.066161 4.939148
3.0750 5.249847 5.114016
3.1050 5.435756 5.278779
3.1350 5.605336 5.439367
3.1650 5.771772 5.584798
3.1950 5.940509 5.731986
3.2250 6.106179 5.875000
3.2550 6.263876 6.020870
3.2850 6.428780 6.166960
3.3150 6.586937 6.305800
3.3450 6.747777 6.445079
3.3750 6.905167 6.589631
3.4050 7.059184 6.729569
3.4350 7.221711 6.876757
3.4650 7.381095 7.021968
3.4950 7.542855 7.158392
3.5250 7.707452 7.306459
3.5550 7.868599 7.456942
3.5850 8.035342 7.606766
3.6150 8.208142 7.766476
3.6450 8.372815 7.932777
3.6750 8.549831 8.097320
3.7050 8.741260 8.269991
3.7350 8.929469 8.445518
3.7650 9.120898 8.621924
3.7950 9.316161 8.800747
3.8250 9.508280 8.995606
3.8550 9.714965 9.183875
3.8850 9.919273 9.379613
3.9150 10.126878 9.574033
3.9450 10.347133 9.776362
3.9750 10.564167 9.994069
4.0050 10.790478 10.217047
4.0350 11.028519 10.445518
4.0650 11.273229 10.680580
4.0950 11.517633 10.914763
4.1250 11.770699 11.142794
4.1550 12.025912 11.385545
4.1850 12.284805 11.664763
4.2150 12.549755 11.916081
4.2450 12.832030 12.190026
4.2750 13.110319 12.473638
4.3050 13.394818 12.758787
4.3350 13.695186 13.061731
4.3650 14.005366 13.369947
4.3950 14.326894 13.695299
4.4250 14.662910 14.030756
4.4550 15.003373 14.373023
4.4850 15.357636 14.757030
4.5150 15.718031 15.133787
4.5450 16.104569 15.509446
4.5750 16.511346 15.903559
4.6050 16.928473 16.304701
4.6350 17.360549 16.720343
4.6650 17.801595 17.149165
4.6950 18.258510 17.578427
4.7250 18.739574 18.036248
4.7550 19.226081 18.503295
4.7850 19.726158 18.983084
4.8150 20.237274 19.460677
4.8450 20.741720 19.939587
4.8750 21.254370 20.432777
4.9050 21.774302 20.913005
4.9350 22.286799 21.413225
4.9650 22.804125 21.908172
4.9950 23.323827 22.374121
5.0250 23.839926 22.847979
5.0550 24.363002 23.324033
5.0850 24.866222 23.803383
5.1150 25.353189 24.251318
5.1450 25.839696 24.680580
5.1750 26.316161 25.113796
5.2050 26.801058 25.570518
5.2350 27.262190 25.998462
5.2650 27.711898 26.430360
5.2950 28.160074 26.860940
5.3250 28.604416 27.284710
5.3550 29.041245 27.712214
5.3850 29.476388 28.129613
5.4150 29.902254 28.548989
5.4450 30.327660 28.966608
5.4750 30.749387 29.392575
5.5050 31.173873 29.809534
5.5350 31.594833 30.225395
5.5650 32.017096 30.659930
5.5950 32.431386 31.082821
5.6250 32.853649 31.518893
5.6550 33.276756 31.953427
5.6850 33.705995 32.389938
5.7150 34.148267 32.841608
5.7450 34.578197 33.290641
5.7750 35.013876 33.754613
5.8050 35.462052 34.212654
5.8350 35.907084 34.675088
5.8650 36.358939 35.143014
5.8950 36.827584 35.596661
5.9250 37.294695 36.066564
5.9550 37.771082 36.559315
5.9850 38.247547 37.052504


==> comp/struct_feat/meg_cum_cn_Li.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000000
1.2750 0.000000 0.000000
1.3050 0.000000 0.000010
1.3350 0.000000 0.000010
1.3650 0.000000 0.000010
1.3950 0.000000 0.000052
1.4250 0.000000 0.000073
1.4550 0.000000 0.000178
1.4850 0.000000 0.000335
1.5150 0.000000 0.000890
1.5450 0.000000 0.002513
1.5750 0.000902 0.006409
1.6050 0.003008 0.015751
1.6350 0.010887 0.033292
1.6650 0.028391 0.066029
1.6950 0.063459 0.118705
1.7250 0.124391 0.197939
1.7550 0.215098 0.304496
1.7850 0.335880 0.441444
1.8150 0.499789 0.602551
1.8450 0.677474 0.783462
1.8750 0.872541 0.972154
1.9050 1.069414 1.167946
1.9350 1.270677 1.361696
1.9650 1.470436 1.551833
1.9950 1.660211 1.735456
2.0250 1.841985 1.906209
2.0550 2.006917 2.067023
2.0850 2.164391 2.216946
2.1150 2.311759 2.355936
2.1450 2.442105 2.486014
2.1750 2.564872 2.608960
2.2050 2.669714 2.722910
2.2350 2.773594 2.829928
2.2650 2.868571 2.929793
2.2950 2.958256 3.025427
2.3250 3.040241 3.115699
2.3550 3.122827 3.202913
2.3850 3.202827 3.288997
2.4150 3.281985 3.371477
2.4450 3.358677 3.450544
2.4750 3.430556 3.532417
2.5050 3.505323 3.612186
2.5350 3.578406 3.690551
2.5650 3.649263 3.767607
2.5950 3.718737 3.846516
2.6250 3.792962 3.926547
2.6550 3.869414 4.007603
2.6850 3.946647 4.090471
2.7150 4.022857 4.175884
2.7450 4.106226 4.260480
2.7750 4.190797 4.348208
2.8050 4.274526 4.439391
2.8350 4.365955 4.533171
2.8650 4.461353 4.632900
2.8950 4.557173 4.732367
2.9250 4.664782 4.837699
2.9550 4.774556 4.947774
2.9850 4.891669 5.062122
3.0150 5.006857 5.181110
3.0450 5.134376 5.304213
3.0750 5.264722 5.432626
3.1050 5.401383 5.566955
3.1350 5.549714 5.706930
3.1650 5.704842 5.852580
3.1950 5.860632 6.003760
3.2250 6.024481 6.161097
3.2550 6.198195 6.323891
3.2850 6.370406 6.491763
3.3150 6.555368 6.667386
3.3450 6.745805 6.852496
3.3750 6.944662 7.043440
3.4050 7.155308 7.239902
3.4350 7.374436 7.440868
3.4650 7.599098 7.649981
3.4950 7.824120 7.866864
3.5250 8.065805 8.089623
3.5550 8.309474 8.320833
3.5850 8.569203 8.559185
3.6150 8.831038 8.802553
3.6450 9.099128 9.052718
3.6750 9.374556 9.307156
3.7050 9.658286 9.572474
3.7350 9.946346 9.846275
3.7650 10.238797 10.127753
3.7950 10.546767 10.418069
3.8250 10.860331 10.717004
3.8550 11.182256 11.025385
3.8850 11.515789 11.345118
3.9150 11.856842 11.670622
3.9450 12.202226 12.007603
3.9750 12.560060 12.356544
4.0050 12.925774 12.719664
4.0350 13.302436 13.091414
4.0650 13.695278 13.475018
4.0950 14.097203 13.866131
4.1250 14.504842 14.271225
4.1550 14.932451 14.680173
4.1850 15.365594 15.102022
4.2150 15.811008 15.531286
4.2450 16.267970 15.963001
4.2750 16.721925 16.401030
4.3050 17.181173 16.832745
4.3350 17.642827 17.268073
4.3650 18.098226 17.699002
4.3950 18.552722 18.130266
4.4250 19.008662 18.554158
4.4550 19.439639 18.975275
4.4850 19.858647 19.387657
4.5150 20.270496 19.801548
4.5450 20.669053 20.202243
4.5750 21.050526 20.598949
4.6050 21.431158 20.986700
4.6350 21.809083 21.372650
4.6650 22.166737 21.751678
4.6950 22.522887 22.127523
4.7250 22.871218 22.497911
4.7550 23.210346 22.862089
4.7850 23.543519 23.222350
4.8150 23.884932 23.578171
4.8450 24.227609 23.935804
4.8750 24.563789 24.290945
4.9050 24.892632 24.643875
4.9350 25.221233 24.995874
4.9650 25.551940 25.347401
4.9950 25.882586 25.700123
5.0250 26.211729 26.052980
5.0550 26.550556 26.410979
5.0850 26.893353 26.771471
5.1150 27.235368 27.135660
5.1450 27.592301 27.500099
5.1750 27.948692 27.872268
5.2050 28.318135 28.248112
5.2350 28.687398 28.630135
5.2650 29.073925 29.017908
5.2950 29.457865 29.410623
5.3250 29.848481 29.811099
5.3550 30.241383 30.221659
5.3850 30.652451 30.639267
5.4150 31.064962 31.059839
5.4450 31.497985 31.492528
5.4750 31.932692 31.932579
5.5050 32.384602 32.380735
5.5350 32.835669 32.838861
5.5650 33.306827 33.302276
5.5950 33.785684 33.778100
5.6250 34.282647 34.266617
5.6550 34.792541 34.768036
5.6850 35.306105 35.277906
5.7150 35.836030 35.800364
5.7450 36.372090 36.334122
5.7750 36.920722 36.881766
5.8050 37.482226 37.444229
5.8350 38.072120 38.016641
5.8650 38.668391 38.604583
5.8950 39.273444 39.205793
5.9250 39.892331 39.817330
5.9550 40.517714 40.446104
5.9850 41.172150 41.091319


==> comp/struct_feat/meg_cum_cn_P.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000000
1.2750 0.000000 0.000058
1.3050 0.000000 0.000752
1.3350 0.000000 0.004311
1.3650 0.000000 0.022075
1.3950 0.000081 0.106787
1.4250 0.015335 0.407968
1.4550 0.257968 1.058095
1.4850 1.249976 1.910687
1.5150 2.562120 2.631322
1.5450 3.321112 3.110462
1.5750 3.701371 3.455387
1.6050 3.900029 3.707528
1.6350 3.973602 3.854936
1.6650 3.992804 3.928857
1.6950 3.997125 3.958222
1.7250 3.998814 3.970952
1.7550 3.999919 3.976565
1.7850 4.000666 3.980442
1.8150 4.001267 3.982757
1.8450 4.001819 3.984406
1.8750 4.002144 3.985823
1.9050 4.002648 3.987096
1.9350 4.002827 3.988427
1.9650 4.003103 3.989353
1.9950 4.003314 3.990626
2.0250 4.003574 3.991407
2.0550 4.003655 3.992188
2.0850 4.003753 3.992854
2.1150 4.003785 3.993780
2.1450 4.003785 3.994445
2.1750 4.003801 3.995082
2.2050 4.003915 3.995776
2.2350 4.003947 3.996499
2.2650 4.004045 3.997251
2.2950 4.004077 3.997975
2.3250 4.004126 3.999248
2.3550 4.004207 3.999942
2.3850 4.004272 4.000694
2.4150 4.004419 4.001707
2.4450 4.004532 4.002777
2.4750 4.004727 4.003819
2.5050 4.004938 4.005208
2.5350 4.005312 4.007030
2.5650 4.005767 4.009027
2.5950 4.006157 4.011283
2.6250 4.006725 4.014292
2.6550 4.007749 4.017417
2.6850 4.008756 4.021988
2.7150 4.010218 4.026936
2.7450 4.012297 4.032895
2.7750 4.014994 4.040591
2.8050 4.018470 4.050341
2.8350 4.023474 4.062290
2.8650 4.029793 4.076583
2.8950 4.039053 4.094173
2.9250 4.051967 4.117058
2.9550 4.068488 4.144920
2.9850 4.092060 4.178278
3.0150 4.120569 4.218233
3.0450 4.156227 4.267909
3.0750 4.202768 4.324731
3.1050 4.255093 4.392865
3.1350 4.319569 4.470808
3.1650 4.398080 4.557893
3.1950 4.487898 4.657273
3.2250 4.590987 4.766086
3.2550 4.707723 4.884707
3.2850 4.836951 5.017272
3.3150 4.981497 5.165403
3.3450 5.138666 5.321491
3.3750 5.308246 5.489382
3.4050 5.495598 5.672144
3.4350 5.697245 5.860809
3.4650 5.909971 6.064778
3.4950 6.137318 6.272422
3.5250 6.374850 6.487010
3.5550 6.628692 6.709119
3.5850 6.894928 6.936495
3.6150 7.170262 7.166676
3.6450 7.461711 7.407997
3.6750 7.765733 7.658228
3.7050 8.078560 7.916966
3.7350 8.407924 8.186726
3.7650 8.750447 8.462070
3.7950 9.107200 8.756625
3.8250 9.482943 9.059629
3.8550 9.869245 9.375593
3.8850 10.269664 9.709004
3.9150 10.696530 10.055173
3.9450 11.146756 10.429088
3.9750 11.608629 10.812146
4.0050 12.095503 11.208975
4.0350 12.604893 11.616827
4.0650 13.122714 12.021930
4.0950 13.647130 12.418325
4.1250 14.156535 12.815039
4.1550 14.654960 13.197460
4.1850 15.142630 13.569986
4.2150 15.617824 13.941326
4.2450 16.084359 14.301759
4.2750 16.543130 14.670264
4.3050 16.988239 15.038132
4.3350 17.424299 15.401371
4.3650 17.849979 15.763974
4.3950 18.266285 16.122121
4.4250 18.666672 16.478562
4.4550 19.060187 16.831993
4.4850 19.437392 17.187247
4.5150 19.803649 17.535991
4.5450 20.160418 17.882305
4.5750 20.505751 18.229082
4.6050 20.843871 18.576785
4.6350 21.175331 18.917515
4.6650 21.503168 19.260531
4.6950 21.824523 19.590586
4.7250 22.144985 19.917718
4.7550 22.462913 20.246326
4.7850 22.774798 20.573082
4.8150 23.088681 20.891274
4.8450 23.404107 21.210392
4.8750 23.716414 21.532230
4.9050 24.027356 21.847790
4.9350 24.345723 22.165432
4.9650 24.663131 22.482178
4.9950 24.984194 22.798692
5.0250 25.312291 23.121774
5.0550 25.641688 23.450527
5.0850 25.975259 23.771988
5.1150 26.321388 24.099294
5.1450 26.672260 24.436350
5.1750 27.033659 24.785123
5.2050 27.401849 25.131871
5.2350 27.782173 25.480847
5.2650 28.175396 25.846864
5.2950 28.582784 26.220345
5.3250 29.003379 26.603547
5.3550 29.433770 26.998409
5.3850 29.875808 27.403454
5.4150 30.333799 27.816543
5.4450 30.807596 28.245313
5.4750 31.298385 28.682300
5.5050 31.810049 29.130801
5.5350 32.331427 29.597240
5.5650 32.866272 30.076120
5.5950 33.416047 30.570709
5.6250 33.992462 31.070189
5.6550 34.579486 31.580922
5.6850 35.175623 32.109652
5.7150 35.790913 32.644167
5.7450 36.410182 33.197720
5.7750 37.052292 33.762933
5.8050 37.696189 34.340615
5.8350 38.350206 34.934180
5.8650 39.015400 35.539897
5.8950 39.689561 36.151516
5.9250 40.384142 36.773377
5.9550 41.082345 37.398189
5.9850 41.782628 38.043861


==> comp/struct_feat/meg_cum_cn_Si.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000000
1.2750 0.000000 0.000000
1.3050 0.000000 0.000000
1.3350 0.000000 0.000098
1.3650 0.000000 0.001280
1.3950 0.000000 0.006004
1.4250 0.000318 0.032087
1.4550 0.005305 0.112008
1.4850 0.042516 0.288878
1.5150 0.198408 0.629035
1.5450 0.579386 1.141929
1.5750 1.222402 1.745571
1.6050 2.002501 2.320768
1.6350 2.730883 2.805217
1.6650 3.267344 3.163091
1.6950 3.597529 3.415059
1.7250 3.782842 3.580020
1.7550 3.881106 3.697736
1.7850 3.934733 3.779429
1.8150 3.962380 3.834252
1.8450 3.977567 3.873327
1.8750 3.986737 3.900591
1.9050 3.992603 3.919193
1.9350 3.995529 3.933169
1.9650 3.997166 3.944882
1.9950 3.998166 3.953445
2.0250 3.998787 3.957874
2.0550 3.999318 3.963287
2.0850 3.999560 3.967520
2.1150 3.999773 3.970768
2.1450 3.999864 3.973720
2.1750 3.999970 3.975984
2.2050 4.000076 3.977657
2.2350 4.000152 3.980315
2.2650 4.000273 3.982480
2.2950 4.000394 3.985335
2.3250 4.000500 3.987598
2.3550 4.000606 3.989862
2.3850 4.000788 3.991240
2.4150 4.001031 3.994094
2.4450 4.001213 3.995669
2.4750 4.001485 3.997933
2.5050 4.001789 4.000984
2.5350 4.002152 4.002756
2.5650 4.002713 4.005807
2.5950 4.003577 4.008465
2.6250 4.004365 4.013287
2.6550 4.005684 4.017520
2.6850 4.006897 4.022441
2.7150 4.009382 4.029429
2.7450 4.012550 4.038091
2.7750 4.016249 4.049114
2.8050 4.021402 4.063386
2.8350 4.028753 4.079232
2.8650 4.037848 4.096850
2.8950 4.048776 4.120571
2.9250 4.063433 4.147736
2.9550 4.082471 4.179823
2.9850 4.107177 4.218012
3.0150 4.136643 4.259941
3.0450 4.171944 4.309646
3.0750 4.214703 4.367126
3.1050 4.265328 4.433760
3.1350 4.325275 4.510335
3.1650 4.395347 4.597244
3.1950 4.477226 4.689272
3.2250 4.573429 4.798327
3.2550 4.685078 4.918898
3.2850 4.810413 5.049508
3.3150 4.950966 5.194783
3.3450 5.109693 5.342815
3.3750 5.282668 5.508858
3.4050 5.469693 5.695768
3.4350 5.674907 5.886417
3.4650 5.895945 6.094193
3.4950 6.132156 6.317028
3.5250 6.387207 6.547244
3.5550 6.663463 6.783661
3.5850 6.946753 7.038780
3.6150 7.248367 7.300984
3.6450 7.557590 7.589075
3.6750 7.880955 7.890354
3.7050 8.217052 8.202264
3.7350 8.563501 8.520768
3.7650 8.917651 8.838189
3.7950 9.286063 9.186220
3.8250 9.661250 9.538091
3.8550 10.041379 9.908760
3.8850 10.426207 10.282480
3.9150 10.826116 10.670079
3.9450 11.240167 11.067323
3.9750 11.671315 11.484154
4.0050 12.107889 11.906496
4.0350 12.563365 12.346654
4.0650 13.037863 12.805020
4.0950 13.533672 13.286516
4.1250 14.054581 13.772835
4.1550 14.593967 14.253937
4.1850 15.155362 14.758661
4.2150 15.720379 15.244291
4.2450 16.290140 15.751378
4.2750 16.852414 16.253839
4.3050 17.388935 16.744291
4.3350 17.901917 17.214075
4.3650 18.383009 17.691043
4.3950 18.830481 18.142224
4.4250 19.243168 18.581890
4.4550 19.627177 19.021161
4.4850 19.988875 19.434154
4.5150 20.330019 19.829921
4.5450 20.659235 20.198917
4.5750 20.974703 20.577559
4.6050 21.279151 20.926280
4.6350 21.574445 21.273917
4.6650 21.859326 21.615453
4.6950 22.142236 21.947933
4.7250 22.425464 22.259843
4.7550 22.700932 22.565157
4.7850 22.975718 22.869783
4.8150 23.249140 23.168996
4.8450 23.524865 23.463484
4.8750 23.800697 23.754724
4.9050 24.081197 24.048031
4.9350 24.362365 24.336024
4.9650 24.648791 24.628642
4.9950 24.935627 24.921555
5.0250 25.227829 25.221161
5.0550 25.523062 25.516339
5.0850 25.825631 25.820374
5.1150 26.134202 26.134055
5.1450 26.448806 26.453445
5.1750 26.771747 26.782972
5.2050 27.100068 27.119882
5.2350 27.445517 27.450394
5.2650 27.798287 27.792520
5.2950 28.162486 28.159350
5.3250 28.536991 28.528248
5.3550 28.923350 28.919390
5.3850 29.323683 29.307776
5.4150 29.739189 29.707776
5.4450 30.171762 30.119980
5.4750 30.616355 30.545276
5.5050 31.079773 30.996949
5.5350 31.555316 31.443307
5.5650 32.047351 31.901181
5.5950 32.556150 32.392520
5.6250 33.083335 32.883169
5.6550 33.623009 33.397146
5.6850 34.177037 33.927461
5.7150 34.746025 34.459646
5.7450 35.335233 35.015453
5.7750 35.936855 35.573425
5.8050 36.550102 36.151969
5.8350 37.181008 36.751378
5.8650 37.833376 37.370374
5.8950 38.495066 38.000295
5.9250 39.165987 38.626476
5.9550 39.842334 39.288583
5.9850 40.540008 39.955020


==> comp/struct_feat/meg_cum_cn_Ti.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000000
1.2750 0.000000 0.000000
1.3050 0.000000 0.000000
1.3350 0.000000 0.000000
1.3650 0.000000 0.000000
1.3950 0.000000 0.000000
1.4250 0.000000 0.000000
1.4550 0.000000 0.000000
1.4850 0.000000 0.000000
1.5150 0.000000 0.000000
1.5450 0.000000 0.000000
1.5750 0.000000 0.000000
1.6050 0.000000 0.001348
1.6350 0.000204 0.008356
1.6650 0.005521 0.044744
1.6950 0.051394 0.165499
1.7250 0.239452 0.402965
1.7550 0.657419 0.822911
1.7850 1.248722 1.354987
1.8150 1.879286 1.907817
1.8450 2.443051 2.449057
1.8750 2.929453 2.919946
1.9050 3.318724 3.273585
1.9350 3.637448 3.580054
1.9650 3.886579 3.804852
1.9950 4.074160 3.981402
2.0250 4.220094 4.116981
2.0550 4.324995 4.222102
2.0850 4.400245 4.310782
2.1150 4.456751 4.383827
2.1450 4.499489 4.443666
2.1750 4.530502 4.484636
2.2050 4.556336 4.523720
2.2350 4.575898 4.560108
2.2650 4.593143 4.588140
2.2950 4.604526 4.614016
2.3250 4.617000 4.637466
2.3550 4.627087 4.656873
2.3850 4.635403 4.677898
2.4150 4.643446 4.695687
2.4450 4.651012 4.714286
2.4750 4.659192 4.732075
2.5050 4.665871 4.750135
2.5350 4.672756 4.766577
2.5650 4.679572 4.785445
2.5950 4.687820 4.803504
2.6250 4.696203 4.822642
2.6550 4.704246 4.843396
2.6850 4.712085 4.867116
2.7150 4.720878 4.891644
2.7450 4.730352 4.915903
2.7750 4.741599 4.944474
2.8050 4.754073 4.968464
2.8350 4.766274 4.995687
2.8650 4.779292 5.021294
2.8950 4.795992 5.051752
2.9250 4.813987 5.087062
2.9550 4.832595 5.123989
2.9850 4.850726 5.162264
3.0150 4.872674 5.203235
3.0450 4.899121 5.244474
3.0750 4.926317 5.292183
3.1050 4.952832 5.349326
3.1350 4.987390 5.409434
3.1650 5.023652 5.474394
3.1950 5.064072 5.544205
3.2250 5.112603 5.615364
3.2550 5.165497 5.698652
3.2850 5.226638 5.793801
3.3150 5.288256 5.895148
3.3450 5.363779 6.003504
3.3750 5.449799 6.132075
3.4050 5.539363 6.272507
3.4350 5.645218 6.428841
3.4650 5.763956 6.581941
3.4950 5.892441 6.758491
3.5250 6.040079 6.954987
3.5550 6.199509 7.149326
3.5850 6.380138 7.370350
3.6150 6.579306 7.595687
3.6450 6.802195 7.850943
3.6750 7.038648 8.110782
3.7050 7.308909 8.380054
3.7350 7.598528 8.675741
3.7650 7.915343 8.988949
3.7950 8.256561 9.309434
3.8250 8.628314 9.662534
3.8550 9.020721 10.019677
3.8850 9.429691 10.385175
3.9150 9.871311 10.792722
3.9450 10.342853 11.193531
3.9750 10.835935 11.600270
4.0050 11.342921 12.042318
4.0350 11.881262 12.497305
4.0650 12.440461 12.964690
4.0950 13.020585 13.456334
4.1250 13.631518 13.935310
4.1550 14.236862 14.452830
4.1850 14.872674 14.981941
4.2150 15.517143 15.511321
4.2450 16.183355 16.071429
4.2750 16.849363 16.644744
4.3050 17.514075 17.232345
4.3350 18.182810 17.800270
4.3650 18.836344 18.405930
4.3950 19.461659 18.997844
4.4250 20.051598 19.586792
4.4550 20.624361 20.164420
4.4850 21.152614 20.752830
4.5150 21.645423 21.302156
4.5450 22.114307 21.857143
4.5750 22.563833 22.402426
4.6050 22.970350 22.947709
4.6350 23.353214 23.488140
4.6650 23.713380 23.992722
4.6950 24.062572 24.476280
4.7250 24.390294 24.922372
4.7550 24.698589 25.359838
4.7850 24.997342 25.788140
4.8150 25.285393 26.187062
4.8450 25.567923 26.580863
4.8750 25.852771 26.954987
4.9050 26.129439 27.321294
4.9350 26.408766 27.671698
4.9650 26.682503 27.997035
4.9950 26.960057 28.334501
5.0250 27.232908 28.656065
5.0550 27.511144 28.979515
5.0850 27.793879 29.316173
5.1150 28.073887 29.653908
5.1450 28.367596 29.964420
5.1750 28.654352 30.271159
5.2050 28.954468 30.588410
5.2350 29.260378 30.917790
5.2650 29.576852 31.233962
5.2950 29.895985 31.562264
5.3250 30.220639 31.914555
5.3550 30.552655 32.240431
5.3850 30.902188 32.594070
5.4150 31.257992 32.966307
5.4450 31.619862 33.320216
5.4750 31.998023 33.687332
5.5050 32.380342 34.071698
5.5350 32.777861 34.456873
5.5650 33.201213 34.844205
5.5950 33.625247 35.270081
5.6250 34.059437 35.703504
5.6550 34.510667 36.137197
5.6850 34.975598 36.595687
5.7150 35.457569 37.055526
5.7450 35.963193 37.556065
5.7750 36.476791 38.063073
5.8050 36.995638 38.569003
5.8350 37.532070 39.104582
5.8650 38.083294 39.672237
5.8950 38.664576 40.263612
5.9250 39.247972 40.856604
5.9550 39.858701 41.481671
5.9850 40.490764 42.082749


==> comp/struct_feat/meg_cum_cn_Zn.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000000
1.2750 0.000000 0.000000
1.3050 0.000000 0.000000
1.3350 0.000000 0.000000
1.3650 0.000000 0.000000
1.3950 0.000000 0.000000
1.4250 0.000000 0.000000
1.4550 0.000000 0.000000
1.4850 0.000000 0.000000
1.5150 0.000000 0.000000
1.5450 0.000000 0.000000
1.5750 0.000000 0.000000
1.6050 0.000000 0.000000
1.6350 0.000000 0.000000
1.6650 0.000000 0.000000
1.6950 0.000000 0.000000
1.7250 0.000000 0.004149
1.7550 0.000000 0.006224
1.7850 0.000607 0.020747
1.8150 0.007830 0.060166
1.8450 0.055842 0.159751
1.8750 0.210197 0.307054
1.9050 0.541548 0.580913
1.9350 1.030410 0.946058
1.9650 1.595387 1.402490
1.9950 2.143247 1.852697
2.0250 2.618331 2.323651
2.0550 2.978816 2.692946
2.0850 3.250865 3.006224
2.1150 3.463369 3.257261
2.1450 3.612868 3.446058
2.1750 3.722367 3.609959
2.2050 3.811047 3.701245
2.2350 3.878483 3.794606
2.2650 3.934203 3.892116
2.2950 3.978816 3.950207
2.3250 4.014568 3.997925
2.3550 4.046737 4.047718
2.3850 4.075023 4.103734
2.4150 4.099484 4.143154
2.4450 4.124370 4.184647
2.4750 4.147800 4.219917
2.5050 4.169651 4.267635
2.5350 4.189863 4.294606
2.5650 4.213718 4.344398
2.5950 4.235508 4.373444
2.6250 4.261851 4.417012
2.6550 4.285645 4.439834
2.6850 4.312049 4.483402
2.7150 4.337906 4.522822
2.7450 4.368073 4.564315
2.7750 4.399090 4.616183
2.8050 4.433809 4.655602
2.8350 4.471199 4.717842
2.8650 4.507618 4.778008
2.8950 4.551684 4.829876
2.9250 4.601153 4.867220
2.9550 4.653111 4.927386
2.9850 4.709742 5.026971
3.0150 4.770319 5.095436
3.0450 4.837693 5.178423
3.0750 4.910046 5.251037
3.1050 4.988832 5.329876
3.1350 5.070470 5.410788
3.1650 5.161214 5.510373
3.1950 5.257906 5.636929
3.2250 5.365584 5.751037
3.2550 5.482367 5.873444
3.2850 5.607284 6.006224
3.3150 5.737360 6.180498
3.3450 5.884127 6.354772
3.3750 6.043885 6.473029
3.4050 6.210501 6.636929
3.4350 6.389439 6.829876
3.4650 6.582155 7.014523
3.4950 6.775478 7.188797
3.5250 6.985372 7.402490
3.5550 7.209105 7.620332
3.5850 7.443703 7.871369
3.6150 7.687951 8.078838
3.6450 7.948467 8.304979
3.6750 8.223490 8.556017
3.7050 8.513445 8.823651
3.7350 8.813354 9.099585
3.7650 9.124006 9.354772
3.7950 9.438786 9.699170
3.8250 9.764917 9.991701
3.8550 10.113263 10.348548
3.8850 10.470895 10.670124
3.9150 10.835205 11.033195
3.9450 11.214143 11.358921
3.9750 11.610076 11.734440
4.0050 12.013414 12.116183
4.0350 12.422519 12.506224
4.0650 12.855235 12.914938
4.0950 13.289712 13.304979
4.1250 13.741062 13.719917
4.1550 14.197572 14.103734
4.1850 14.669196 14.483402
4.2150 15.168923 14.948133
4.2450 15.680910 15.454357
4.2750 16.199575 15.948133
4.3050 16.740395 16.500000
4.3350 17.312231 16.975104
4.3650 17.869499 17.483402
4.3950 18.433202 17.993776
4.4250 19.004795 18.464730
4.4550 19.576935 18.985477
4.4850 20.117693 19.506224
4.5150 20.637936 19.987552
4.5450 21.122307 20.452282
4.5750 21.583126 20.962656
4.6050 22.023247 21.452282
4.6350 22.442671 21.981328
4.6650 22.846313 22.452282
4.6950 23.225857 22.952282
4.7250 23.592656 23.419087
4.7550 23.937906 23.827801
4.7850 24.272716 24.232365
4.8150 24.601821 24.632780
4.8450 24.921639 25.041494
4.8750 25.241700 25.429461
4.9050 25.550349 25.840249
4.9350 25.857299 26.209544
4.9650 26.159211 26.609959
4.9950 26.464765 27.008299
5.0250 26.765888 27.304979
5.0550 27.073020 27.653527
5.0850 27.374689 28.026971
5.1150 27.683035 28.377593
5.1450 27.995144 28.761411
5.1750 28.313748 29.130705
5.2050 28.629803 29.448133
5.2350 28.954355 29.831950
5.2650 29.288680 30.153527
5.2950 29.635508 30.460581
5.3250 29.977299 30.821577
5.3550 30.337785 31.147303
5.3850 30.696631 31.543568
5.4150 31.070228 31.883817
5.4450 31.445888 32.251037
5.4750 31.840243 32.665975
5.5050 32.239939 33.093361
5.5350 32.650986 33.481328
5.5650 33.077147 33.871369
5.5950 33.510106 34.294606
5.6250 33.956844 34.724066
5.6550 34.424340 35.172199
5.6850 34.900637 35.618257
5.7150 35.391381 36.047718
5.7450 35.901002 36.479253
5.7750 36.424765 36.995851
5.8050 36.951259 37.524896
5.8350 37.504765 38.087137
5.8650 38.060455 38.620332
5.8950 38.633930 39.149378
5.9250 39.224765 39.759336
5.9550 39.824522 40.350622
5.9850 40.436176 40.931535


==> comp/struct_feat/meg_rdf_AlO.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000000
1.2750 0.000000 0.000000
1.3050 0.000000 0.000000
1.3350 0.000000 0.000000
1.3650 0.000000 0.000000
1.3950 0.000000 0.000000
1.4250 0.000000 0.000000
1.4550 0.000000 0.001143
1.4850 0.000000 0.003778
1.5150 0.000146 0.041816
1.5450 0.001489 0.176553
1.5750 0.052097 0.678830
1.6050 0.404830 1.734038
1.6350 1.926710 3.768474
1.6650 5.509809 5.935558
1.6950 10.439975 8.874025
1.7250 13.849563 9.657107
1.7550 13.616832 9.878096
1.7850 10.793792 8.510561
1.8150 7.263325 6.913437
1.8450 4.458713 5.056890
1.8750 2.551833 3.774996
1.9050 1.423868 2.470443
1.9350 0.888780 1.605093
1.9650 0.560445 1.240244
1.9950 0.364747 0.818773
2.0250 0.248447 0.744149
2.0550 0.166376 0.510454
2.0850 0.126026 0.362902
2.1150 0.118684 0.356910
2.1450 0.090666 0.249317
2.1750 0.074921 0.191830
2.2050 0.064900 0.144179
2.2350 0.057188 0.198937
2.2650 0.048510 0.145735
2.2950 0.052734 0.119496
2.3250 0.041316 0.110561
2.3550 0.038318 0.107824
2.3850 0.044157 0.105066
2.4150 0.047513 0.121296
2.4450 0.043150 0.103611
2.4750 0.043336 0.112594
2.5050 0.043844 0.090388
2.5350 0.050494 0.114411
2.5650 0.049464 0.105048
2.5950 0.058928 0.119301
2.6250 0.058451 0.112233
2.6550 0.074529 0.124272
2.6850 0.069146 0.124739
2.7150 0.079437 0.153642
2.7450 0.094943 0.181710
2.7750 0.100763 0.170392
2.8050 0.116835 0.188658
2.8350 0.128938 0.203164
2.8650 0.137993 0.230933
2.8950 0.169402 0.240123
2.9250 0.192996 0.301197
2.9550 0.209684 0.288571
2.9850 0.228220 0.312866
3.0150 0.256020 0.363611
3.0450 0.298090 0.346288
3.0750 0.328276 0.420404
3.1050 0.364929 0.430433
3.1350 0.398553 0.508739
3.1650 0.452587 0.521633
3.1950 0.497345 0.599505
3.2250 0.542481 0.593543
3.2550 0.600292 0.648985
3.2850 0.646739 0.675464
3.3150 0.701611 0.753105
3.3450 0.768166 0.807267
3.3750 0.817379 0.884600
3.4050 0.884876 0.903901
3.4350 0.930949 0.955050
3.4650 1.016411 0.985837
3.4950 1.065148 1.006388
3.5250 1.138665 1.123094
3.5550 1.165033 1.148312
3.5850 1.239335 1.202497
3.6150 1.281538 1.180974
3.6450 1.337485 1.256298
3.6750 1.366515 1.260740
3.7050 1.432553 1.257199
3.7350 1.467327 1.421436
3.7650 1.488317 1.402555
3.7950 1.527760 1.433089
3.8250 1.561729 1.457930
3.8550 1.579423 1.522774
3.8850 1.619036 1.573217
3.9150 1.652406 1.568807
3.9450 1.694101 1.631248
3.9750 1.745139 1.698523
4.0050 1.797317 1.699226
4.0350 1.812256 1.745862
4.0650 1.851577 1.727043
4.0950 1.889566 1.767609
4.1250 1.929728 1.755498
4.1550 1.971546 1.830410
4.1850 1.938002 1.738865
4.2150 1.897893 1.699380
4.2450 1.847781 1.728855
4.2750 1.745996 1.677890
4.3050 1.658646 1.496208
4.3350 1.537071 1.476125
4.3650 1.421430 1.411292
4.3950 1.315199 1.344466
4.4250 1.227212 1.285985
4.4550 1.119694 1.266977
4.4850 1.042026 1.208536
4.5150 0.965191 1.126202
4.5450 0.910064 1.073584
4.5750 0.865564 1.032384
4.6050 0.815557 0.991357
4.6350 0.781481 0.959084
4.6650 0.758906 0.888673
4.6950 0.708479 0.862864
4.7250 0.698065 0.820924
4.7550 0.674801 0.837215
4.7850 0.662959 0.764337
4.8150 0.650591 0.751070
4.8450 0.630785 0.717677
4.8750 0.628789 0.712868
4.9050 0.618940 0.660652
4.9350 0.620465 0.682937
4.9650 0.616380 0.665682
4.9950 0.632954 0.660724
5.0250 0.623184 0.625027
5.0550 0.627224 0.634973
5.0850 0.624623 0.679898
5.1150 0.642216 0.647522
5.1450 0.637023 0.677138
5.1750 0.655412 0.642321
5.2050 0.661984 0.669233
5.2350 0.669797 0.672733
5.2650 0.688346 0.688592
5.2950 0.701682 0.689691
5.3250 0.713482 0.698821
5.3550 0.725980 0.663882
5.3850 0.739462 0.721794
5.4150 0.749001 0.741619
5.4450 0.762822 0.732405
5.4750 0.792443 0.732133
5.5050 0.802990 0.776796
5.5350 0.817784 0.766931
5.5650 0.838961 0.768402
5.5950 0.864189 0.801944
5.6250 0.885013 0.830498
5.6550 0.892869 0.837314
5.6850 0.918894 0.892720
5.7150 0.929226 0.915874
5.7450 0.947459 0.881963
5.7750 0.955206 0.942773
5.8050 0.984514 0.918617
5.8350 0.984378 0.933143
5.8650 1.004556 0.947824
5.8950 1.025917 0.978214
5.9250 1.047941 0.993262
5.9550 1.056628 1.051359
5.9850 1.060595 1.040072


==> comp/struct_feat/meg_rdf_BaO.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000000
1.2750 0.000000 0.000000
1.3050 0.000000 0.000000
1.3350 0.000000 0.000000
1.3650 0.000000 0.000000
1.3950 0.000000 0.000000
1.4250 0.000000 0.000000
1.4550 0.000000 0.000000
1.4850 0.000000 0.000000
1.5150 0.000000 0.000000
1.5450 0.000000 0.000000
1.5750 0.000000 0.000000
1.6050 0.000000 0.000000
1.6350 0.000000 0.000000
1.6650 0.000000 0.000000
1.6950 0.000000 0.000000
1.7250 0.000000 0.000000
1.7550 0.000000 0.000000
1.7850 0.000000 0.000000
1.8150 0.000000 0.000000
1.8450 0.000000 0.000000
1.8750 0.000000 0.000000
1.9050 0.000000 0.000727
1.9350 0.000000 0.000000
1.9650 0.000000 0.000000
1.9950 0.000000 0.000000
2.0250 0.000000 0.000000
2.0550 0.000000 0.000000
2.0850 0.000000 0.000000
2.1150 0.000000 0.001051
2.1450 0.000000 0.000771
2.1750 0.000000 0.000000
2.2050 0.000000 0.000000
2.2350 0.000000 0.000651
2.2650 0.000000 0.003648
2.2950 0.000000 0.006200
2.3250 0.000000 0.007589
2.3550 0.000000 0.011007
2.3850 0.007025 0.031729
2.4150 0.013338 0.081360
2.4450 0.029032 0.165425
2.4750 0.089393 0.309365
2.5050 0.194949 0.526700
2.5350 0.369120 0.775383
2.5650 0.676089 1.111544
2.5950 1.033293 1.534326
2.6250 1.404107 1.874268
2.6550 1.795815 2.174917
2.6850 2.281332 2.491298
2.7150 2.510440 2.726877
2.7450 2.794156 2.732363
2.7750 2.855981 2.945614
2.8050 2.964509 2.777031
2.8350 3.004368 2.643143
2.8650 2.903899 2.558214
2.8950 2.728249 2.593951
2.9250 2.570732 2.315848
2.9550 2.458179 2.187818
2.9850 2.226211 2.115698
3.0150 2.081137 1.959338
3.0450 1.943158 1.783946
3.0750 1.813503 1.615281
3.1050 1.632785 1.609841
3.1350 1.589187 1.379597
3.1650 1.433770 1.325510
3.1950 1.342739 1.219625
3.2250 1.264988 1.187301
3.2550 1.153549 1.134354
3.2850 1.116702 1.116087
3.3150 1.056709 1.016647
3.3450 0.969824 0.978237
3.3750 0.932927 0.956751
3.4050 0.890494 0.902549
3.4350 0.875531 0.907831
3.4650 0.842246 0.816079
3.4950 0.827079 0.807353
3.5250 0.817424 0.778546
3.5550 0.797036 0.758163
3.5850 0.770297 0.772788
3.6150 0.759619 0.748013
3.6450 0.742227 0.710802
3.6750 0.756070 0.772771
3.7050 0.754237 0.727102
3.7350 0.749581 0.687620
3.7650 0.751520 0.769133
3.7950 0.735098 0.700796
3.8250 0.757352 0.737447
3.8550 0.776153 0.781770
3.8850 0.759980 0.796256
3.9150 0.799907 0.730690
3.9450 0.788462 0.767362
3.9750 0.795854 0.780960
4.0050 0.825381 0.796004
4.0350 0.806244 0.788625
4.0650 0.808129 0.829682
4.0950 0.846120 0.836090
4.1250 0.834137 0.838633
4.1550 0.842838 0.854117
4.1850 0.884130 0.845590
4.2150 0.866001 0.861166
4.2450 0.914231 0.866558
4.2750 0.914919 0.919921
4.3050 0.920794 0.867173
4.3350 0.914502 0.960452
4.3650 0.952261 0.930227
4.3950 0.951074 0.930326
4.4250 0.974582 1.008964
4.4550 1.023351 0.988491
4.4850 0.999678 0.997351
4.5150 1.035629 1.046575
4.5450 1.043374 1.078308
4.5750 1.070598 1.103298
4.6050 1.067735 1.154844
4.6350 1.123962 1.151855
4.6650 1.157639 1.173992
4.6950 1.188839 1.236047
4.7250 1.199598 1.241014
4.7550 1.234726 1.263373
4.7850 1.298871 1.348626
4.8150 1.308902 1.340686
4.8450 1.343040 1.377465
4.8750 1.360752 1.386706
4.9050 1.363739 1.401968
4.9350 1.397916 1.423610
4.9650 1.430686 1.422276
4.9950 1.411254 1.452547
5.0250 1.421807 1.381731
5.0550 1.421225 1.365396
5.0850 1.421447 1.341951
5.1150 1.370098 1.318684
5.1450 1.387040 1.305637
5.1750 1.322757 1.247467
5.2050 1.277302 1.224927
5.2350 1.267515 1.220507
5.2650 1.217265 1.149868
5.2950 1.172133 1.139699
5.3250 1.124787 1.122500
5.3550 1.089729 1.045105
5.3850 1.065226 0.998488
5.4150 1.007374 1.055496
5.4450 0.954020 0.989331
5.4750 0.939375 0.941713
5.5050 0.905528 0.905584
5.5350 0.879583 0.901061
5.5650 0.875666 0.897684
5.5950 0.851342 0.853170
5.6250 0.807597 0.866161
5.6550 0.807539 0.876657
5.6850 0.793040 0.821133
5.7150 0.787454 0.863132
5.7450 0.777428 0.829669
5.7750 0.767950 0.820106
5.8050 0.755800 0.796099
5.8350 0.755346 0.777513
5.8650 0.751301 0.804338
5.8950 0.777695 0.771247
5.9250 0.760695 0.798834
5.9550 0.751455 0.771591
5.9850 0.768440 0.775810


==> comp/struct_feat/meg_rdf_BeO.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.012813
1.2750 0.000000 0.011635
1.3050 0.000000 0.046964
1.3350 0.003121 0.150825
1.3650 0.046641 0.686092
1.3950 0.341286 2.195172
1.4250 1.861965 4.781989
1.4550 5.281745 7.624969
1.4850 9.967994 10.970279
1.5150 12.974102 11.649922
1.5450 12.810995 10.815828
1.5750 9.815927 8.064857
1.6050 6.745603 5.532268
1.6350 4.267008 3.430392
1.6650 2.739975 2.316029
1.6950 1.645304 1.262495
1.7250 1.060579 1.067387
1.7550 0.733374 0.557787
1.7850 0.492394 0.409828
1.8150 0.368932 0.344308
1.8450 0.273952 0.318520
1.8750 0.217245 0.270400
1.9050 0.168047 0.118210
1.9350 0.169086 0.185686
1.9650 0.069742 0.104627
1.9950 0.095978 0.086832
2.0250 0.101243 0.091747
2.0550 0.083732 0.144546
2.0850 0.082721 0.139422
2.1150 0.089611 0.112625
2.1450 0.077629 0.085537
2.1750 0.078320 0.114650
2.2050 0.069031 0.056965
2.2350 0.076201 0.102656
2.2650 0.092209 0.117690
2.2950 0.085141 0.126996
2.3250 0.106462 0.150574
2.3550 0.113506 0.160366
2.3850 0.121233 0.151762
2.4150 0.131831 0.138799
2.4450 0.122692 0.121577
2.4750 0.135679 0.177262
2.5050 0.150460 0.173547
2.5350 0.148570 0.193445
2.5650 0.166505 0.203975
2.5950 0.195144 0.211240
2.6250 0.219260 0.310699
2.6550 0.220690 0.261261
2.6850 0.246952 0.290973
2.7150 0.225833 0.308555
2.7450 0.270731 0.348558
2.7750 0.304763 0.375579
2.8050 0.309490 0.340633
2.8350 0.329648 0.506976
2.8650 0.353246 0.442996
2.8950 0.380764 0.546346
2.9250 0.402555 0.530856
2.9550 0.487404 0.517929
2.9850 0.513266 0.580372
3.0150 0.530499 0.757574
3.0450 0.610904 0.823938
3.0750 0.665444 0.758985
3.1050 0.703134 0.867393
3.1350 0.795217 0.910545
3.1650 0.825147 0.962025
3.1950 0.895140 0.987134
3.2250 0.929376 0.967226
3.2550 1.054007 1.124241
3.2850 1.105086 1.184612
3.3150 1.144223 1.246052
3.3450 1.203762 1.149728
3.3750 1.281567 1.310436
3.4050 1.329228 1.291356
3.4350 1.347807 1.249285
3.4650 1.436842 1.275346
3.4950 1.483398 1.277855
3.5250 1.490114 1.326947
3.5550 1.525493 1.326807
3.5850 1.568806 1.454084
3.6150 1.604696 1.407947
3.6450 1.608309 1.390465
3.6750 1.690325 1.483597
3.7050 1.679739 1.462630
3.7350 1.670888 1.491978
3.7650 1.732218 1.570834
3.7950 1.732653 1.590726
3.8250 1.857007 1.690480
3.8550 1.874934 1.573498
3.8850 1.857482 1.573873
3.9150 1.896681 1.666569
3.9450 1.873505 1.571642
3.9750 1.899216 1.629552
4.0050 1.846519 1.530772
4.0350 1.795776 1.624068
4.0650 1.688307 1.510553
4.0950 1.571434 1.563568
4.1250 1.444951 1.492000
4.1550 1.349961 1.415413
4.1850 1.263355 1.312002
4.2150 1.134648 1.324130
4.2450 1.095674 1.144107
4.2750 1.020279 1.215161
4.3050 0.920114 1.124211
4.3350 0.868209 1.048518
4.3650 0.815976 0.985983
4.3950 0.785148 1.017294
4.4250 0.749208 0.991997
4.4550 0.733254 0.914615
4.4850 0.702244 0.797236
4.5150 0.697147 0.770996
4.5450 0.651133 0.736952
4.5750 0.676852 0.715232
4.6050 0.675470 0.724400
4.6350 0.672139 0.711099
4.6650 0.627956 0.706247
4.6950 0.650295 0.666475
4.7250 0.660797 0.692940
4.7550 0.638625 0.649453
4.7850 0.665884 0.697169
4.8150 0.656008 0.604400
4.8450 0.660067 0.640894
4.8750 0.654374 0.717521
4.9050 0.681116 0.664158
4.9350 0.693445 0.673653
4.9650 0.683409 0.657038
4.9950 0.704702 0.706764
5.0250 0.727171 0.639556
5.0550 0.722114 0.750954
5.0850 0.724761 0.740372
5.1150 0.751612 0.734925
5.1450 0.767347 0.701609
5.1750 0.776542 0.766842
5.2050 0.780445 0.743224
5.2350 0.807620 0.791063
5.2650 0.842934 0.809034
5.2950 0.830220 0.802575
5.3250 0.856957 0.739901
5.3550 0.868799 0.795466
5.3850 0.897984 0.863883
5.4150 0.912407 0.863889
5.4450 0.918858 0.935661
5.4750 0.936249 0.916508
5.5050 0.971613 0.979595
5.5350 0.971406 0.982426
5.5650 0.995436 0.958410
5.5950 1.002229 1.039062
5.6250 1.009029 0.997367
5.6550 1.037925 1.027183
5.6850 1.041330 1.020373
5.7150 1.062789 1.034545
5.7450 1.062088 1.084000
5.7750 1.091702 1.104900
5.8050 1.109397 1.093727
5.8350 1.105278 1.120047
5.8650 1.129654 1.146681
5.8950 1.134714 1.241139
5.9250 1.139018 1.168688
5.9550 1.148453 1.145521
5.9850 1.177985 1.177242


==> comp/struct_feat/meg_rdf_CaO.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000000
1.2750 0.000000 0.000000
1.3050 0.000000 0.000000
1.3350 0.000000 0.000000
1.3650 0.000000 0.000000
1.3950 0.000000 0.000000
1.4250 0.000000 0.000000
1.4550 0.000000 0.000000
1.4850 0.000000 0.000000
1.5150 0.000000 0.000000
1.5450 0.000000 0.000000
1.5750 0.000000 0.000000
1.6050 0.000000 0.000000
1.6350 0.000000 0.000000
1.6650 0.000000 0.000000
1.6950 0.000000 0.000000
1.7250 0.000000 0.000000
1.7550 0.000000 0.000000
1.7850 0.000000 0.000000
1.8150 0.000000 0.000000
1.8450 0.000000 0.000000
1.8750 0.000000 0.000000
1.9050 0.000000 0.000000
1.9350 0.000000 0.000000
1.9650 0.000000 0.000000
1.9950 0.000000 0.000000
2.0250 0.000000 0.000953
2.0550 0.000000 0.003961
2.0850 0.000579 0.062806
2.1150 0.017022 0.101488
2.1450 0.060697 0.229686
2.1750 0.300497 0.438761
2.2050 0.748293 1.253659
2.2350 1.543243 1.930905
2.2650 2.621661 2.784935
2.2950 3.685599 3.401209
2.3250 4.415865 4.055205
2.3550 4.770276 4.555930
2.3850 4.769180 4.179615
2.4150 4.498015 4.084019
2.4450 4.118595 3.753577
2.4750 3.630801 3.668256
2.5050 3.020312 2.787177
2.5350 2.592500 2.549763
2.5650 2.188375 2.207338
2.5950 1.909188 1.971550
2.6250 1.618215 1.763100
2.6550 1.351464 1.467944
2.6850 1.171007 1.197104
2.7150 0.977425 0.939187
2.7450 0.856916 1.095483
2.7750 0.805455 0.831727
2.8050 0.693436 0.815113
2.8350 0.655231 0.787442
2.8650 0.536786 0.603113
2.8950 0.566995 0.567006
2.9250 0.538605 0.657485
2.9550 0.486291 0.586342
2.9850 0.501658 0.592304
3.0150 0.457790 0.553444
3.0450 0.438329 0.496247
3.0750 0.426789 0.571812
3.1050 0.439493 0.385037
3.1350 0.468862 0.468192
3.1650 0.430589 0.632942
3.1950 0.462586 0.616099
3.2250 0.453595 0.520873
3.2550 0.468353 0.608822
3.2850 0.503817 0.531355
3.3150 0.492850 0.499570
3.3450 0.504982 0.605818
3.3750 0.519774 0.589837
3.4050 0.530650 0.565916
3.4350 0.557097 0.589391
3.4650 0.596789 0.670683
3.4950 0.596571 0.573741
3.5250 0.624855 0.612268
3.5550 0.653711 0.683101
3.5850 0.657793 0.804818
3.6150 0.697775 0.679411
3.6450 0.720391 0.791882
3.6750 0.766050 0.808126
3.7050 0.797112 0.645171
3.7350 0.819282 0.867474
3.7650 0.859779 0.782590
3.7950 0.886620 0.835257
3.8250 0.896198 0.794342
3.8550 0.959701 0.963223
3.8850 0.965461 0.856941
3.9150 1.003880 0.892156
3.9450 0.986882 1.000857
3.9750 1.039477 0.876563
4.0050 1.068663 1.058989
4.0350 1.088937 0.998730
4.0650 1.135985 0.998582
4.0950 1.119164 1.019207
4.1250 1.166776 1.091171
4.1550 1.198506 1.142475
4.1850 1.212440 1.051197
4.2150 1.238178 1.057743
4.2450 1.242938 1.019327
4.2750 1.291179 1.240349
4.3050 1.316027 1.212097
4.3350 1.306688 1.298056
4.3650 1.344213 1.248604
4.3950 1.366667 1.270092
4.4250 1.371837 1.354667
4.4550 1.432137 1.342319
4.4850 1.425542 1.266772
4.5150 1.462691 1.319626
4.5450 1.467562 1.439053
4.5750 1.475604 1.635975
4.6050 1.463422 1.349920
4.6350 1.526570 1.503320
4.6650 1.487313 1.500755
4.6950 1.510954 1.535327
4.7250 1.497297 1.337091
4.7550 1.522530 1.402892
4.7850 1.441873 1.360922
4.8150 1.409364 1.315941
4.8450 1.382996 1.257369
4.8750 1.329073 1.203824
4.9050 1.273631 1.229904
4.9350 1.206540 1.272168
4.9650 1.123060 1.234528
4.9950 1.085675 1.095230
5.0250 1.039426 1.125019
5.0550 0.978797 1.137285
5.0850 0.947517 1.022449
5.1150 0.878730 0.948408
5.1450 0.869680 0.924261
5.1750 0.827324 0.895057
5.2050 0.814758 0.954854
5.2350 0.795820 0.856832
5.2650 0.773569 0.846353
5.2950 0.772565 0.808979
5.3250 0.754472 0.843939
5.3550 0.721407 0.835951
5.3850 0.734932 0.786907
5.4150 0.741573 0.744802
5.4450 0.695335 0.725377
5.4750 0.722024 0.647978
5.5050 0.719364 0.730895
5.5350 0.727799 0.788301
5.5650 0.719799 0.770371
5.5950 0.704818 0.809313
5.6250 0.736486 0.722147
5.6550 0.731576 0.793195
5.6850 0.726587 0.733414
5.7150 0.731147 0.783537
5.7450 0.750030 0.694803
5.7750 0.785084 0.796704
5.8050 0.783964 0.715428
5.8350 0.754525 0.765819
5.8650 0.788578 0.813712
5.8950 0.782800 0.790041
5.9250 0.798350 0.688352
5.9550 0.806781 0.745871
5.9850 0.804329 0.818350


==> comp/struct_feat/meg_rdf_KO.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000000
1.2750 0.000000 0.000000
1.3050 0.000000 0.000000
1.3350 0.000000 0.000000
1.3650 0.000000 0.000000
1.3950 0.000000 0.000000
1.4250 0.000000 0.000000
1.4550 0.000000 0.000000
1.4850 0.000000 0.000000
1.5150 0.000000 0.000000
1.5450 0.000000 0.000000
1.5750 0.000000 0.000000
1.6050 0.000000 0.000000
1.6350 0.000000 0.000000
1.6650 0.000000 0.000000
1.6950 0.000000 0.000000
1.7250 0.000000 0.000000
1.7550 0.000000 0.000000
1.7850 0.000000 0.000000
1.8150 0.000000 0.000000
1.8450 0.000000 0.000000
1.8750 0.000000 0.000000
1.9050 0.000000 0.000000
1.9350 0.000000 0.000000
1.9650 0.000000 0.000000
1.9950 0.000000 0.000000
2.0250 0.000000 0.000000
2.0550 0.000000 0.001437
2.0850 0.000000 0.000000
2.1150 0.000000 0.000000
2.1450 0.000000 0.000000
2.1750 0.000000 0.000000
2.2050 0.000000 0.005632
2.2350 0.000000 0.025557
2.2650 0.003345 0.050254
2.2950 0.018715 0.075929
2.3250 0.049014 0.104822
2.3550 0.113816 0.299776
2.3850 0.263898 0.490384
2.4150 0.458132 0.691261
2.4450 0.757917 1.067512
2.4750 1.106135 1.578951
2.5050 1.487471 1.975752
2.5350 1.809772 2.369776
2.5650 2.185004 2.374349
2.5950 2.389369 2.373669
2.6250 2.517884 2.502648
2.6550 2.614236 2.608731
2.6850 2.610617 2.275088
2.7150 2.546806 2.319204
2.7450 2.464574 2.496623
2.7750 2.282982 2.011001
2.8050 2.145105 2.028375
2.8350 2.052508 2.093976
2.8650 1.901880 1.878541
2.8950 1.767350 1.670112
2.9250 1.661534 1.305732
2.9550 1.550662 1.614278
2.9850 1.421350 1.444652
3.0150 1.329106 1.294719
3.0450 1.259155 1.255245
3.0750 1.165479 1.167083
3.1050 1.157500 1.164184
3.1350 1.043604 1.048261
3.1650 1.011591 0.978434
3.1950 1.008567 1.023892
3.2250 0.974960 0.949486
3.2550 0.919367 0.986049
3.2850 0.926277 0.925018
3.3150 0.879189 0.908138
3.3450 0.882273 0.858937
3.3750 0.841759 0.941711
3.4050 0.818072 0.866336
3.4350 0.840683 0.893832
3.4650 0.822088 0.839012
3.4950 0.801035 0.775517
3.5250 0.814898 0.803777
3.5550 0.778201 0.754649
3.5850 0.792529 0.681087
3.6150 0.799029 0.748292
3.6450 0.755965 0.824885
3.6750 0.788579 0.773490
3.7050 0.853938 0.838292
3.7350 0.826862 0.834187
3.7650 0.831068 0.748401
3.7950 0.823865 0.765981
3.8250 0.798596 0.779508
3.8550 0.850986 0.845979
3.8850 0.823305 0.782253
3.9150 0.822003 0.815403
3.9450 0.861814 0.940049
3.9750 0.835956 0.857771
4.0050 0.868021 0.840478
4.0350 0.894716 0.848460
4.0650 0.902216 0.828709
4.0950 0.898063 0.843074
4.1250 0.917351 0.762784
4.1550 0.906084 0.931855
4.1850 0.909583 0.988112
4.2150 0.912729 0.786918
4.2450 0.953258 0.913365
4.2750 0.926751 0.896996
4.3050 0.946407 0.940578
4.3350 0.984535 0.953017
4.3650 0.991994 0.951464
4.3950 1.011405 1.084764
4.4250 1.053146 1.063306
4.4550 1.051837 1.085632
4.4850 1.063546 1.187043
4.5150 1.076637 1.030752
4.5450 1.148384 1.158374
4.5750 1.180921 1.204176
4.6050 1.196841 1.162562
4.6350 1.224152 1.127784
4.6650 1.230791 1.205117
4.6950 1.268907 1.216298
4.7250 1.296888 1.293198
4.7550 1.299886 1.255282
4.7850 1.320045 1.321826
4.8150 1.340516 1.291545
4.8450 1.306379 1.282901
4.8750 1.319596 1.348192
4.9050 1.318793 1.166837
4.9350 1.281518 1.233002
4.9650 1.286717 1.266758
4.9950 1.272819 1.138815
5.0250 1.231986 1.298151
5.0550 1.242644 1.135546
5.0850 1.186474 1.212587
5.1150 1.142749 1.115993
5.1450 1.120244 1.062695
5.1750 1.083696 1.060242
5.2050 1.082385 1.150472
5.2350 1.025211 0.964243
5.2650 0.991778 0.939373
5.2950 0.967834 1.031933
5.3250 0.951087 0.872377
5.3550 0.928719 1.008857
5.3850 0.906468 0.939038
5.4150 0.881974 0.920719
5.4450 0.879676 0.991649
5.4750 0.862807 0.903683
5.5050 0.856879 0.900614
5.5350 0.829670 0.857394
5.5650 0.835497 0.918675
5.5950 0.801993 0.847353
5.6250 0.812220 0.924913
5.6550 0.806413 0.892260
5.6850 0.813270 0.889110
5.7150 0.825723 0.842553
5.7450 0.799142 0.907504
5.7750 0.799361 0.937485
5.8050 0.806041 0.914442
5.8350 0.796232 0.857009
5.8650 0.798737 0.819145
5.8950 0.820387 0.816328
5.9250 0.802631 0.858577
5.9550 0.812238 0.848528
5.9850 0.810179 0.866814


==> comp/struct_feat/meg_rdf_LiO.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000000
1.2750 0.000000 0.000000
1.3050 0.000000 0.000457
1.3350 0.000000 0.000000
1.3650 0.000000 0.000000
1.3950 0.000000 0.001352
1.4250 0.000000 0.000656
1.4550 0.000000 0.002875
1.4850 0.000000 0.004213
1.5150 0.000000 0.014702
1.5450 0.000000 0.039286
1.5750 0.023444 0.089861
1.6050 0.046696 0.207083
1.6350 0.164360 0.376815
1.6650 0.374744 0.673781
1.6950 0.710226 1.045599
1.7250 1.216594 1.522838
1.7550 1.679978 1.989049
1.7850 2.163092 2.470122
1.8150 2.841051 2.811085
1.8450 2.984900 3.062564
1.8750 3.139620 3.086901
1.9050 3.074822 3.097519
1.9350 3.064261 2.961033
1.9650 2.908219 2.820283
1.9950 2.682579 2.636229
2.0250 2.498259 2.374170
2.0550 2.212576 2.165078
2.0850 2.019607 1.959246
2.1150 1.842865 1.762020
2.1450 1.574429 1.603375
2.1750 1.439515 1.465844
2.2050 1.214874 1.322915
2.2350 1.161175 1.206589
2.2650 1.017564 1.095148
2.2950 0.952654 1.016917
2.3250 0.854571 0.939260
2.3550 0.828033 0.881390
2.3850 0.779900 0.848935
2.4150 0.766043 0.788261
2.4450 0.711851 0.739150
2.4750 0.661382 0.746238
2.5050 0.670813 0.710838
2.5350 0.634034 0.683357
2.5650 0.604674 0.654750
2.5950 0.575832 0.656365
2.6250 0.600827 0.650180
2.6550 0.618868 0.642615
2.6850 0.596309 0.642161
2.7150 0.590567 0.648183
2.7450 0.620604 0.629640
2.7750 0.611461 0.637680
2.8050 0.593516 0.647804
2.8350 0.639419 0.654409
2.8650 0.652512 0.681945
2.8950 0.652766 0.664409
2.9250 0.696651 0.691274
2.9550 0.693947 0.708253
2.9850 0.734191 0.721221
3.0150 0.712797 0.736466
3.0450 0.762649 0.748754
3.0750 0.775742 0.765808
3.1050 0.797084 0.785015
3.1350 0.848627 0.805686
3.1650 0.865288 0.822196
3.1950 0.854882 0.837559
3.2250 0.881145 0.852947
3.2550 0.931752 0.871173
3.2850 0.897322 0.881039
3.3150 0.955307 0.906731
3.3450 0.953358 0.936924
3.3750 0.990497 0.951868
3.4050 1.028402 0.960571
3.4350 1.052693 0.966632
3.4650 1.052038 0.989686
3.4950 1.033792 1.006834
3.5250 1.094082 1.018834
3.5550 1.088785 1.040313
3.5850 1.139271 1.057032
3.6150 1.139931 1.060988
3.6450 1.135150 1.074080
3.6750 1.159860 1.072122
3.7050 1.173686 1.099000
3.7350 1.168612 1.119651
3.7650 1.155894 1.133638
3.7950 1.208015 1.150390
3.8250 1.215951 1.164392
3.8550 1.226398 1.184868
3.8850 1.245183 1.209201
3.9150 1.249398 1.212611
3.9450 1.248617 1.236704
3.9750 1.287950 1.259772
4.0050 1.291854 1.291454
4.0350 1.307714 1.303758
4.0650 1.346127 1.326104
4.0950 1.359059 1.331404
4.1250 1.352516 1.359925
4.1550 1.408676 1.351671
4.1850 1.399580 1.374573
4.2150 1.417446 1.375795
4.2450 1.431262 1.364906
4.2750 1.386035 1.363847
4.3050 1.402667 1.323533
4.3350 1.386280 1.314613
4.3650 1.342345 1.281306
4.3950 1.318086 1.263901
4.4250 1.312105 1.223859
4.4550 1.224958 1.195315
4.4850 1.170863 1.156260
4.5150 1.143065 1.141636
4.5450 1.076405 1.090587
4.5750 1.016538 1.066667
4.6050 1.006896 1.026729
4.6350 0.990027 1.008970
4.6650 0.922440 0.979463
4.6950 0.906144 0.960280
4.7250 0.885335 0.934669
4.7550 0.842087 0.907488
4.7850 0.816086 0.887163
4.8150 0.832479 0.865435
4.8450 0.821432 0.859373
4.8750 0.805258 0.844254
4.9050 0.766520 0.827711
4.9350 0.763837 0.816716
4.9650 0.753785 0.805564
4.9950 0.748721 0.799373
5.0250 0.735008 0.790488
5.0550 0.747531 0.792191
5.0850 0.748463 0.788677
5.1150 0.747277 0.788369
5.1450 0.755191 0.779297
5.1750 0.754268 0.786661
5.2050 0.768418 0.786486
5.2350 0.761695 0.789346
5.2650 0.785424 0.792479
5.2950 0.767538 0.792195
5.3250 0.778061 0.800379
5.3550 0.780546 0.810966
5.3850 0.801250 0.815526
5.4150 0.794549 0.812673
5.4450 0.825002 0.827082
5.4750 0.816562 0.830880
5.5050 0.841877 0.837135
5.5350 0.831195 0.847462
5.5650 0.854739 0.847353
5.5950 0.858395 0.859733
5.6250 0.877567 0.873987
5.6550 0.898114 0.887632
5.6850 0.897378 0.892243
5.7150 0.917976 0.903939
5.7450 0.920271 0.914774
5.7750 0.928180 0.928125
5.8050 0.932907 0.944055
5.8350 0.970810 0.950827
5.8650 0.984718 0.965897
5.8950 0.983931 0.977220
5.9250 0.990760 0.983995
5.9550 0.994152 1.001476
5.9850 1.023705 1.018004


==> comp/struct_feat/meg_rdf_PO.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000000
1.2750 0.000000 0.001218
1.3050 0.000000 0.019660
1.3350 0.000000 0.078914
1.3650 0.000000 0.434461
1.3950 0.001078 2.008882
1.4250 0.296939 8.386800
1.4550 5.536915 18.231317
1.4850 25.926754 25.219376
1.5150 36.319542 22.711013
1.5450 19.373919 13.071959
1.5750 7.494491 7.416759
1.6050 3.243726 3.853227
1.6350 1.094850 2.012485
1.6650 0.258246 0.926352
1.6950 0.052111 0.406143
1.7250 0.016472 0.153257
1.7550 0.010798 0.070190
1.7850 0.006204 0.042031
1.8150 0.005308 0.031048
1.8450 0.004479 0.016780
1.8750 0.002663 0.022556
1.9050 0.004212 0.015221
1.9350 0.001184 0.012615
1.9650 0.002324 0.011733
1.9950 0.001466 0.019624
2.0250 0.001682 0.006887
2.0550 0.000575 0.006423
2.0850 0.000638 0.005275
2.1150 0.000217 0.007657
2.1450 0.000000 0.005240
2.1750 0.000217 0.005228
2.2050 0.000723 0.013326
2.2350 0.000209 0.004899
2.2650 0.000643 0.006912
2.2950 0.000192 0.006108
2.3250 0.000257 0.008517
2.3550 0.000511 0.004043
2.3850 0.000424 0.005007
2.4150 0.000794 0.006014
2.4450 0.000616 0.006817
2.4750 0.000957 0.005691
2.5050 0.001169 0.008251
2.5350 0.002017 0.033506
2.5650 0.002181 0.028911
2.5950 0.001736 0.018285
2.6250 0.003198 0.014656
2.6550 0.006069 0.036702
2.6850 0.005523 0.022608
2.7150 0.009170 0.040745
2.7450 0.012444 0.036409
2.7750 0.015421 0.040778
2.8050 0.022239 0.085081
2.8350 0.030231 0.092040
2.8650 0.037924 0.085700
2.8950 0.056880 0.125526
2.9250 0.075799 0.155827
2.9550 0.096733 0.178798
2.9850 0.135775 0.232616
3.0150 0.160939 0.209214
3.0450 0.198444 0.322204
3.0750 0.253483 0.324178
3.1050 0.272164 0.397942
3.1350 0.335520 0.415373
3.1650 0.405736 0.510898
3.1950 0.452243 0.631544
3.2250 0.509401 0.585028
3.2550 0.575672 0.592535
3.2850 0.626497 0.695856
3.3150 0.681863 0.828780
3.3450 0.737694 0.853697
3.3750 0.787909 0.822144
3.4050 0.864773 0.994525
3.4350 0.924352 1.109592
3.4650 0.972492 1.078367
3.4950 1.022203 1.012835
3.5250 1.069831 1.057708
3.5550 1.127421 1.085100
3.5850 1.179390 1.124321
3.6150 1.195780 1.139579
3.6450 1.255767 1.146255
3.6750 1.289292 1.231242
3.7050 1.312089 1.250214
3.7350 1.353370 1.249447
3.7650 1.390017 1.293897
3.7950 1.420404 1.351463
3.8250 1.469442 1.363628
3.8550 1.488359 1.432193
3.8850 1.527653 1.422623
3.9150 1.581247 1.492072
3.9450 1.649297 1.540903
3.9750 1.654202 1.603838
4.0050 1.712451 1.678857
4.0350 1.759384 1.678956
4.0650 1.771392 1.668002
4.0950 1.785047 1.583424
4.1250 1.729460 1.588218
4.1550 1.685135 1.531984
4.1850 1.645984 1.590490
4.2150 1.596522 1.519098
4.2450 1.557406 1.532239
4.2750 1.520908 1.365033
4.3050 1.441922 1.326129
4.3350 1.377599 1.384092
4.3650 1.349836 1.312904
4.3950 1.286973 1.205958
4.4250 1.216002 1.139837
4.4550 1.170564 1.227859
4.4850 1.098554 1.136771
4.5150 1.045933 1.068698
4.5450 1.008758 1.086860
4.5750 0.952098 0.979203
4.6050 0.907476 0.982983
4.6350 0.883715 0.999903
4.6650 0.855641 0.952858
4.6950 0.831471 0.837492
4.7250 0.811097 0.844478
4.7550 0.796160 0.867067
4.7850 0.773478 0.835648
4.8150 0.760701 0.812795
4.8450 0.755184 0.791572
4.8750 0.744528 0.774789
4.9050 0.726015 0.733225
4.9350 0.734209 0.743618
4.9650 0.722007 0.711024
4.9950 0.717709 0.702630
5.0250 0.723671 0.715097
5.0550 0.719677 0.744926
5.0850 0.720970 0.689681
5.1150 0.737676 0.725999
5.1450 0.735822 0.758201
5.1750 0.753341 0.736578
5.2050 0.753555 0.753326
5.2350 0.778077 0.742434
5.2650 0.786238 0.800408
5.2950 0.808932 0.744592
5.3250 0.826596 0.800339
5.3550 0.833891 0.778491
5.3850 0.852355 0.815965
5.4150 0.875627 0.789540
5.4450 0.888795 0.930717
5.4750 0.912141 0.872240
5.5050 0.953381 0.934684
5.5350 0.950427 0.939786
5.5650 0.971377 0.968525
5.5950 0.991825 0.982043
5.6250 1.026877 0.955184
5.6550 1.037181 0.996755
5.6850 1.040104 1.019956
5.7150 1.062227 1.029595
5.7450 1.065124 1.019227
5.7750 1.091370 1.027970
5.8050 1.085720 1.050268
5.8350 1.092569 1.072995
5.8650 1.104530 1.122823
5.8950 1.108195 1.109532
5.9250 1.127397 1.041540
5.9550 1.123919 1.075674
5.9850 1.113888 1.067775


==> comp/struct_feat/meg_rdf_SiO.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000000
1.2750 0.000000 0.000000
1.3050 0.000000 0.000000
1.3350 0.000000 0.005101
1.3650 0.000000 0.017402
1.3950 0.000000 0.217663
1.4250 0.011012 1.081572
1.4550 0.154989 2.508665
1.4850 0.992177 5.244108
1.5150 4.034141 9.076390
1.5450 9.676182 12.698252
1.5750 15.760190 12.890641
1.6050 17.763726 11.232356
1.6350 15.298980 8.896182
1.6650 10.484694 6.665211
1.6950 6.138708 5.067216
1.7250 3.462287 3.495542
1.7550 1.871717 2.522885
1.7850 1.039190 2.049714
1.8150 0.555926 1.176639
1.8450 0.309671 0.959325
1.8750 0.194691 0.611363
1.9050 0.118326 0.489826
1.9350 0.055114 0.300084
1.9650 0.032354 0.345834
1.9950 0.018867 0.237086
2.0250 0.012152 0.080537
2.0550 0.009991 0.123209
2.0850 0.004270 0.049718
2.1150 0.003909 0.086889
2.1450 0.001594 0.042782
2.1750 0.001213 0.049928
2.2050 0.001936 0.048109
2.2350 0.001013 0.048374
2.2650 0.002059 0.017579
2.2950 0.001783 0.038604
2.3250 0.001052 0.020448
2.3550 0.001174 0.036550
2.3850 0.002193 0.015126
2.4150 0.002565 0.021202
2.4450 0.002229 0.031360
2.4750 0.003692 0.016688
2.5050 0.003791 0.044039
2.5350 0.003223 0.025475
2.5650 0.005348 0.030219
2.5950 0.008214 0.040003
2.6250 0.008301 0.096807
2.6550 0.012448 0.055547
2.6850 0.009903 0.056807
2.7150 0.022308 0.062083
2.7450 0.028329 0.091648
2.7750 0.033721 0.108531
2.8050 0.044424 0.176274
2.8350 0.060511 0.152709
2.8650 0.073473 0.185225
2.8950 0.085872 0.226234
2.9250 0.111894 0.251848
2.9550 0.146825 0.308321
2.9850 0.181844 0.359914
3.0150 0.209542 0.354916
3.0450 0.242433 0.444457
3.0750 0.282671 0.457714
3.1050 0.327940 0.561148
3.1350 0.383071 0.596205
3.1650 0.426965 0.644064
3.1950 0.488979 0.626656
3.2250 0.554618 0.697310
3.2550 0.630119 0.791961
3.2850 0.693694 0.850846
3.3150 0.747370 0.849599
3.3450 0.836111 0.938177
3.3750 0.889942 1.039394
3.4050 0.943490 1.075605
3.4350 1.005878 1.079068
3.4650 1.062442 1.050033
3.4950 1.120383 1.214083
3.5250 1.172726 1.125434
3.5550 1.248126 1.283682
3.5850 1.247874 1.185424
3.6150 1.329690 1.229267
3.6450 1.319218 1.197628
3.6750 1.377980 1.389501
3.7050 1.402309 1.373531
3.7350 1.428002 1.412926
3.7650 1.428211 1.330431
3.7950 1.484038 1.420777
3.8250 1.483888 1.380714
3.8550 1.480730 1.503310
3.8850 1.468210 1.419262
3.9150 1.513004 1.567913
3.9450 1.543656 1.552203
3.9750 1.590976 1.503733
4.0050 1.581968 1.518887
4.0350 1.631513 1.638628
4.0650 1.678636 1.644967
4.0950 1.718001 1.707855
4.1250 1.779879 1.623618
4.1550 1.804218 1.522491
4.1850 1.844584 1.693976
4.2150 1.825403 1.518299
4.2450 1.799445 1.590339
4.2750 1.766101 1.496249
4.3050 1.677137 1.472796
4.3350 1.601672 1.361026
4.3650 1.482033 1.417961
4.3950 1.373343 1.290773
4.4250 1.259888 1.246254
4.4550 1.163769 1.174593
4.4850 1.087972 1.194316
4.5150 1.011221 1.093164
4.5450 0.960376 0.962298
4.5750 0.899452 0.980452
4.6050 0.864394 0.998928
4.6350 0.823084 0.838547
4.6650 0.772966 0.844855
4.6950 0.757905 0.786488
4.7250 0.739334 0.781304
4.7550 0.704167 0.803595
4.7850 0.695926 0.796862
4.8150 0.689438 0.707054
4.8450 0.684907 0.717712
4.8750 0.671824 0.654861
4.9050 0.670709 0.682875
4.9350 0.665046 0.658701
4.9650 0.673827 0.647951
4.9950 0.663788 0.680338
5.0250 0.669422 0.697566
5.0550 0.673174 0.647049
5.0850 0.680311 0.669586
5.1150 0.689473 0.721318
5.1450 0.688098 0.682076
5.1750 0.699635 0.716543
5.2050 0.705747 0.784629
5.2350 0.732905 0.683923
5.2650 0.741038 0.722563
5.2950 0.757191 0.767521
5.3250 0.775697 0.738762
5.3550 0.782247 0.809604
5.3850 0.809077 0.812374
5.4150 0.825286 0.802297
5.4450 0.854494 0.804830
5.4750 0.866404 0.810804
5.5050 0.895131 0.873510
5.5350 0.905817 0.855307
5.5650 0.922504 0.862951
5.5950 0.944185 0.881580
5.6250 0.971446 0.907212
5.6550 0.983528 0.931320
5.6850 0.996381 1.003172
5.7150 1.015382 0.967546
5.7450 1.035525 0.964655
5.7750 1.047844 0.961683
5.8050 1.053594 1.023221
5.8350 1.071999 1.025948
5.8650 1.100869 1.060726
5.8950 1.097423 1.060492
5.9250 1.106492 1.051006
5.9550 1.104223 1.052647
5.9850 1.130685 1.113462


==> comp/struct_feat/meg_rdf_TiO.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000000
1.2750 0.000000 0.000000
1.3050 0.000000 0.000000
1.3350 0.000000 0.000000
1.3650 0.000000 0.000000
1.3950 0.000000 0.000000
1.4250 0.000000 0.000000
1.4550 0.000000 0.000000
1.4850 0.000000 0.000000
1.5150 0.000000 0.000000
1.5450 0.000000 0.000000
1.5750 0.000000 0.000000
1.6050 0.000000 0.025514
1.6350 0.004524 0.154142
1.6650 0.105313 0.687194
1.6950 0.867485 2.185550
1.7250 3.413022 3.997623
1.7550 7.384708 7.224788
1.7850 10.269341 8.768379
1.8150 10.687206 9.125482
1.8450 9.400006 8.574068
1.8750 8.049703 7.432813
1.9050 6.330416 5.802819
1.9350 5.109090 4.961979
1.9650 3.925099 3.351845
1.9950 2.835992 2.550670
2.0250 2.166950 1.885133
2.0550 1.520174 1.443453
2.0850 1.038778 1.370283
2.1150 0.764632 0.947028
2.1450 0.548127 0.802151
2.1750 0.402202 0.556520
2.2050 0.310992 0.466572
2.2350 0.235333 0.449447
2.2650 0.199586 0.325909
2.2950 0.124190 0.224022
2.3250 0.139316 0.258874
2.3550 0.107711 0.158244
2.3850 0.084347 0.162023
2.4150 0.082912 0.164470
2.4450 0.073853 0.165409
2.4750 0.079042 0.159126
2.5050 0.060949 0.156949
2.5350 0.063137 0.127273
2.5650 0.060076 0.188598
2.5950 0.071606 0.157365
2.6250 0.066301 0.202221
2.6550 0.061285 0.176301
2.6850 0.060676 0.164800
2.7150 0.059400 0.167244
2.7450 0.066121 0.133264
2.7750 0.081459 0.170915
2.8050 0.083682 0.182455
2.8350 0.083432 0.193775
2.8650 0.090398 0.155834
2.8950 0.110811 0.192558
2.9250 0.117654 0.222185
2.9550 0.120700 0.229166
2.9850 0.113591 0.210389
3.0150 0.135916 0.237947
3.0450 0.163353 0.235199
3.0750 0.158578 0.254332
3.1050 0.157796 0.302638
3.1350 0.185405 0.325747
3.1650 0.198205 0.315953
3.1950 0.222461 0.318088
3.2250 0.255525 0.359151
3.2550 0.273073 0.372481
3.2850 0.313576 0.485075
3.3150 0.313987 0.490036
3.3450 0.370751 0.522459
3.3750 0.417666 0.651398
3.4050 0.425448 0.618455
3.4350 0.503113 0.654474
3.4650 0.559883 0.627788
3.4950 0.587845 0.753822
3.5250 0.652257 0.805794
3.5550 0.710139 0.827789
3.5850 0.787331 0.970926
3.6150 0.859665 0.938967
3.6450 0.938353 1.024385
3.6750 0.997711 1.071730
3.7050 1.115481 1.060160
3.7350 1.161932 1.145480
3.7650 1.284145 1.266712
3.7950 1.349358 1.295691
3.8250 1.444247 1.289929
3.8550 1.496251 1.277484
3.8850 1.546948 1.341825
3.9150 1.648724 1.476755
3.9450 1.734654 1.408903
3.9750 1.791102 1.420093
4.0050 1.815172 1.538824
4.0350 1.896384 1.486537
4.0650 1.952514 1.535974
4.0950 1.977736 1.594327
4.1250 2.064769 1.586142
4.1550 2.022071 1.681799
4.1850 2.072035 1.695134
4.2150 2.073664 1.574446
4.2450 2.120290 1.807517
4.2750 2.100284 1.731460
4.3050 2.064440 1.697832
4.3350 2.033621 1.664280
4.3650 1.972817 1.733715
4.3950 1.845323 1.677768
4.4250 1.724516 1.654960
4.4550 1.662959 1.585284
4.4850 1.505836 1.618489
4.5150 1.373269 1.493490
4.5450 1.290584 1.484137
4.5750 1.221877 1.443254
4.6050 1.078981 1.358255
4.6350 1.007957 1.271380
4.6650 0.937259 1.228846
4.6950 0.891869 1.145631
4.7250 0.828167 1.087022
4.7550 0.763264 1.037437
4.7850 0.731651 0.991037
4.8150 0.694332 0.931456
4.8450 0.672874 0.893355
4.8750 0.670437 0.843808
4.9050 0.640276 0.791148
4.9350 0.645991 0.767760
4.9650 0.625166 0.711324
4.9950 0.622328 0.757665
5.0250 0.604372 0.722393
5.0550 0.608293 0.680060
5.0850 0.617196 0.678668
5.1150 0.599741 0.756242
5.1450 0.621016 0.620544
5.1750 0.596150 0.567473
5.2050 0.625402 0.638778
5.2350 0.632186 0.647709
5.2650 0.649023 0.629815
5.2950 0.647792 0.653724
5.3250 0.646195 0.691362
5.3550 0.648503 0.624744
5.3850 0.675578 0.677926
5.4150 0.680689 0.698852
5.4450 0.689151 0.653416
5.4750 0.711040 0.674968
5.5050 0.716820 0.704025
5.5350 0.728958 0.652402
5.5650 0.773974 0.673842
5.5950 0.770275 0.729266
5.6250 0.774580 0.743680
5.6550 0.802036 0.757518
5.6850 0.816465 0.769348
5.7150 0.828220 0.761790
5.7450 0.872907 0.853076
5.7750 0.872444 0.820685
5.8050 0.873974 0.791352
5.8350 0.893558 0.840533
5.8650 0.911798 0.872247
5.8950 0.940469 0.941077
5.9250 0.947836 0.924056
5.9550 0.973258 0.975991
5.9850 0.999934 0.929586


==> comp/struct_feat/meg_rdf_ZnO.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000000
1.2750 0.000000 0.000000
1.3050 0.000000 0.000000
1.3350 0.000000 0.000000
1.3650 0.000000 0.000000
1.3950 0.000000 0.000000
1.4250 0.000000 0.000000
1.4550 0.000000 0.000000
1.4850 0.000000 0.000000
1.5150 0.000000 0.000000
1.5450 0.000000 0.000000
1.5750 0.000000 0.000000
1.6050 0.000000 0.000000
1.6350 0.000000 0.000000
1.6650 0.000000 0.000000
1.6950 0.000000 0.000000
1.7250 0.000000 0.026315
1.7550 0.000000 0.066307
1.7850 0.012273 0.190111
1.8150 0.122154 0.474398
1.8450 0.826469 1.773155
1.8750 2.545105 2.096645
1.9050 5.321835 4.502167
1.9350 7.548790 5.721915
1.9650 8.369118 6.292331
1.9950 7.867095 6.516376
2.0250 6.562324 6.896502
2.0550 4.810695 4.602353
2.0850 3.552939 4.223267
2.1150 2.662081 3.034965
2.1450 1.794602 2.423209
2.1750 1.282857 1.930402
2.2050 1.010486 0.987426
2.2350 0.749935 1.163457
2.2650 0.600889 1.095882
2.2950 0.481160 0.532599
2.3250 0.366870 0.482634
2.3550 0.327067 0.469564
2.3850 0.279550 0.399454
2.4150 0.234855 0.323761
2.4450 0.230938 0.382806
2.4750 0.211563 0.409198
2.5050 0.195830 0.413853
2.5350 0.179207 0.209104
2.5650 0.207752 0.408576
2.5950 0.174901 0.208675
2.6250 0.220026 0.359322
2.6550 0.186269 0.215183
2.6850 0.205847 0.445594
2.7150 0.190327 0.330827
2.7450 0.220895 0.347696
2.7750 0.220828 0.355451
2.8050 0.243685 0.273760
2.8350 0.260294 0.369096
2.8650 0.245936 0.441192
2.8950 0.283204 0.325234
2.9250 0.320279 0.189936
2.9550 0.333644 0.275110
2.9850 0.356819 0.599519
3.0150 0.373906 0.417614
3.0450 0.407823 0.514996
3.0750 0.428213 0.483967
3.1050 0.461138 0.483919
3.1350 0.466600 0.447518
3.1650 0.506088 0.599389
3.1950 0.541220 0.668416
3.2250 0.575206 0.572882
3.2550 0.610267 0.695832
3.2850 0.649056 0.686750
3.3150 0.661927 0.837600
3.3450 0.740215 0.898850
3.3750 0.795557 0.569626
3.4050 0.812360 0.841436
3.4350 0.861819 0.822499
3.4650 0.903550 0.796629
3.4950 0.900923 0.771781
3.5250 0.954249 1.078006
3.5550 1.007663 0.912964
3.5850 1.037236 1.166296
3.6150 1.057936 0.818550
3.6450 1.112610 0.992816
3.6750 1.158235 1.023408
3.7050 1.176375 1.094238
3.7350 1.223261 1.180915
3.7650 1.238857 1.102383
3.7950 1.242055 1.255357
3.8250 1.270097 1.056129
3.8550 1.351707 1.450249
3.8850 1.349576 1.212101
3.9150 1.359108 1.351628
3.9450 1.391283 1.239214
3.9750 1.421469 1.279105
4.0050 1.439095 1.367902
4.0350 1.436045 1.320746
4.0650 1.493058 1.457020
4.0950 1.479686 1.426655
4.1250 1.511092 1.353548
4.1550 1.510369 1.290558
4.1850 1.538835 1.145853
4.2150 1.617485 1.420651
4.2450 1.628305 1.659385
4.2750 1.625077 1.542436
4.3050 1.665672 1.837635
4.3350 1.747643 1.309015
4.3650 1.666351 1.482814
4.3950 1.669333 1.325270
4.4250 1.662930 1.258128
4.4550 1.645360 1.490697
4.4850 1.535769 1.477384
4.5150 1.448068 1.420385
4.5450 1.326725 1.246265
4.5750 1.247657 1.363935
4.6050 1.155290 1.315933
4.6350 1.102669 1.365078
4.6650 1.041088 1.183683
4.6950 0.962140 1.283989
4.7250 0.932072 1.186899
4.7550 0.858596 0.952895
4.7850 0.818325 1.003604
4.8150 0.793542 0.981768
4.8450 0.765752 0.963514
4.8750 0.765768 0.934345
4.9050 0.724975 0.961083
4.9350 0.711144 0.773802
4.9650 0.694081 0.895194
4.9950 0.692452 0.862661
5.0250 0.677603 0.669262
5.0550 0.685526 0.785190
5.0850 0.660512 0.833251
5.1150 0.674753 0.744028
5.1450 0.673488 0.762595
5.1750 0.678144 0.749752
5.2050 0.664144 0.640873
5.2350 0.673111 0.805961
5.2650 0.683486 0.594640
5.2950 0.704502 0.581182
5.3250 0.688078 0.750140
5.3550 0.716382 0.627419
5.3850 0.706444 0.720622
5.4150 0.721413 0.707236
5.4450 0.729434 0.714576
5.4750 0.750489 0.807965
5.5050 0.754353 0.799478
5.5350 0.761553 0.725322
5.5650 0.778498 0.661219
5.5950 0.787476 0.725098
5.6250 0.803153 0.804149
5.6550 0.832718 0.777203
5.6850 0.839856 0.779286
5.7150 0.859468 0.789162
5.7450 0.873113 0.721673
5.7750 0.903994 0.873919
5.8050 0.893061 0.806944
5.8350 0.918487 0.972599
5.8650 0.921500 0.817664
5.8950 0.930570 0.860314
5.9250 0.957026 0.978205
5.9550 0.964290 0.911996
5.9850 0.968224 0.850101


==> comp/struct_feat/sio2_rdf_OO_condG.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000838
0.4950 0.000000 0.000379
0.5250 0.000000 0.000955
0.5550 0.000000 0.000301
0.5850 0.000000 0.000304
0.6150 0.000000 0.000439
0.6450 0.000000 0.000833
0.6750 0.000000 0.000000
0.7050 0.000000 0.000540
0.7350 0.000000 0.000597
0.7650 0.000000 0.000300
0.7950 0.000000 0.000142
0.8250 0.000000 0.000917
0.8550 0.000000 0.000845
0.8850 0.000000 0.000463
0.9150 0.000000 0.000177
0.9450 0.000000 0.000606
0.9750 0.000000 0.001061
1.0050 0.000000 0.001082
1.0350 0.000000 0.001225
1.0650 0.000000 0.000962
1.0950 0.000000 0.000822
1.1250 0.000000 0.001051
1.1550 0.000000 0.001241
1.1850 0.000000 0.001368
1.2150 0.000000 0.001422
1.2450 0.000000 0.001957
1.2750 0.000000 0.002299
1.3050 0.000000 0.002828
1.3350 0.000000 0.002747
1.3650 0.000000 0.003324
1.3950 0.000000 0.004420
1.4250 0.000000 0.004961
1.4550 0.000623 0.004992
1.4850 0.004863 0.007001
1.5150 0.003734 0.007639
1.5450 0.002655 0.008990
1.5750 0.001073 0.011985
1.6050 0.001238 0.012171
1.6350 0.000674 0.014701
1.6650 0.000000 0.015503
1.6950 0.000000 0.015601
1.7250 0.000000 0.016846
1.7550 0.000000 0.019379
1.7850 0.000000 0.021398
1.8150 0.000000 0.025047
1.8450 0.000000 0.038515
1.8750 0.000000 0.073352
1.9050 0.000000 0.169161
1.9350 0.000000 0.338275
1.9650 0.000000 0.492317
1.9950 0.338771 0.546067
2.0250 0.566202 0.511695
2.0550 0.491373 0.479118
2.0850 0.444714 0.470335
2.1150 0.427536 0.493308
2.1450 0.411581 0.539470
2.1750 0.428517 0.582267
2.2050 0.413400 0.644180
2.2350 0.460789 0.718916
2.2650 0.539173 0.801831
2.2950 0.585130 0.904895
2.3250 0.662770 1.028505
2.3550 0.771465 1.167462
2.3850 0.916765 1.338213
2.4150 1.129294 1.514783
2.4450 1.384215 1.686359
2.4750 1.635491 1.875822
2.5050 1.975537 2.060083
2.5350 2.374581 2.262755
2.5650 2.740864 2.487206
2.5950 3.208256 2.692784
2.6250 3.570830 2.886318
2.6550 3.824642 3.014291
2.6850 3.938374 3.036536
2.7150 3.874004 2.973856
2.7450 3.591449 2.813536
2.7750 3.114714 2.593902
2.8050 2.690656 2.299478
2.8350 2.143224 2.005405
2.8650 1.645576 1.696042
2.8950 1.259405 1.419100
2.9250 0.961431 1.190521
2.9550 0.744030 1.006812
2.9850 0.614520 0.868677
3.0150 0.534280 0.771854
3.0450 0.476088 0.696575
3.0750 0.455642 0.654553
3.1050 0.436689 0.621796
3.1350 0.434889 0.608917
3.1650 0.444288 0.608795
3.1950 0.467545 0.611750
3.2250 0.470508 0.622138
3.2550 0.497354 0.632537
3.2850 0.516142 0.632488
3.3150 0.535999 0.633578
3.3450 0.508439 0.620213
3.3750 0.520381 0.610171
3.4050 0.505227 0.592281
3.4350 0.490720 0.581765
3.4650 0.513770 0.576407
3.4950 0.524489 0.575871
3.5250 0.554897 0.582013
3.5550 0.559970 0.593737
3.5850 0.583131 0.603712
3.6150 0.596415 0.615572
3.6450 0.601809 0.628023
3.6750 0.611001 0.644165
3.7050 0.632106 0.656668
3.7350 0.652757 0.664737
3.7650 0.669211 0.679894
3.7950 0.687106 0.692763
3.8250 0.687414 0.705949
3.8550 0.719481 0.713455
3.8850 0.711420 0.727484
3.9150 0.711456 0.734482
3.9450 0.746868 0.750062
3.9750 0.748902 0.760381
4.0050 0.745005 0.774072
4.0350 0.755446 0.786020
4.0650 0.780923 0.797557
4.0950 0.789804 0.813511
4.1250 0.808653 0.830550
4.1550 0.822374 0.844011
4.1850 0.829086 0.867689
4.2150 0.836812 0.887554
4.2450 0.864627 0.904944
4.2750 0.887920 0.923516
4.3050 0.923746 0.938608
4.3350 0.923217 0.960612
4.3650 0.953733 0.979052
4.3950 0.948562 0.998732
4.4250 0.985800 1.013613
4.4550 1.012915 1.033948
4.4850 1.027491 1.052591
4.5150 1.050619 1.072531
4.5450 1.061687 1.089066
4.5750 1.084355 1.106108
4.6050 1.117429 1.118124
4.6350 1.129773 1.137253
4.6650 1.154548 1.150346
4.6950 1.185337 1.165695
4.7250 1.204523 1.178373
4.7550 1.227004 1.192957
4.7850 1.237493 1.205106
4.8150 1.284176 1.224845
4.8450 1.290303 1.232862
4.8750 1.307818 1.246745
4.9050 1.328165 1.257617
4.9350 1.341685 1.263418
4.9650 1.361735 1.276632
4.9950 1.386101 1.281261
5.0250 1.390350 1.287788
5.0550 1.406544 1.283995
5.0850 1.416414 1.281403
5.1150 1.392097 1.274416
5.1450 1.388483 1.261119
5.1750 1.370567 1.250142
5.2050 1.333713 1.235000
5.2350 1.319952 1.217481
5.2650 1.267134 1.200708
5.2950 1.232935 1.178030
5.3250 1.186814 1.152777
5.3550 1.168128 1.122633
5.3850 1.124309 1.099092
5.4150 1.082934 1.077428
5.4450 1.034147 1.049150
5.4750 1.000083 1.022204
5.5050 0.968710 1.000427
5.5350 0.936022 0.977711
5.5650 0.907339 0.957148
5.5950 0.889334 0.938842
5.6250 0.862669 0.923301
5.6550 0.849196 0.906376
5.6850 0.821081 0.896170
5.7150 0.810633 0.881349
5.7450 0.820132 0.871480
5.7750 0.824343 0.864557
5.8050 0.797174 0.859686
5.8350 0.803541 0.854191
5.8650 0.814856 0.851239
5.8950 0.811910 0.851547
5.9250 0.813082 0.849717
5.9550 0.810050 0.849150
5.9850 0.819425 0.849142


==> comp/struct_feat/sio2_rdf_OO_condRSD.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000191
0.7350 0.000000 0.000736
0.7650 0.000000 0.000308
0.7950 0.000000 0.000320
0.8250 0.000000 0.000460
0.8550 0.000000 0.000700
0.8850 0.000000 0.000250
0.9150 0.000000 0.000237
0.9450 0.000000 0.000864
0.9750 0.000000 0.000418
1.0050 0.000000 0.001226
1.0350 0.000000 0.000453
1.0650 0.000000 0.001131
1.0950 0.000000 0.001146
1.1250 0.000000 0.001716
1.1550 0.000000 0.000774
1.1850 0.000000 0.001299
1.2150 0.000000 0.001433
1.2450 0.000000 0.001565
1.2750 0.000000 0.001392
1.3050 0.000000 0.002527
1.3350 0.000000 0.002125
1.3650 0.000000 0.002690
1.3950 0.000000 0.002858
1.4250 0.000000 0.002378
1.4550 0.000623 0.002469
1.4850 0.004863 0.002199
1.5150 0.003734 0.002776
1.5450 0.002655 0.003057
1.5750 0.001073 0.002350
1.6050 0.001238 0.002406
1.6350 0.000674 0.002805
1.6650 0.000000 0.003708
1.6950 0.000000 0.003520
1.7250 0.000000 0.003833
1.7550 0.000000 0.003844
1.7850 0.000000 0.005685
1.8150 0.000000 0.008151
1.8450 0.000000 0.014387
1.8750 0.000000 0.037409
1.9050 0.000000 0.105300
1.9350 0.000000 0.235158
1.9650 0.000000 0.398168
1.9950 0.338771 0.502224
2.0250 0.566202 0.499508
2.0550 0.491373 0.465211
2.0850 0.444714 0.460286
2.1150 0.427536 0.486098
2.1450 0.411581 0.517962
2.1750 0.428517 0.562393
2.2050 0.413400 0.615077
2.2350 0.460789 0.674204
2.2650 0.539173 0.753347
2.2950 0.585130 0.849812
2.3250 0.662770 0.966252
2.3550 0.771465 1.110315
2.3850 0.916765 1.277155
2.4150 1.129294 1.474441
2.4450 1.384215 1.675257
2.4750 1.635491 1.899433
2.5050 1.975537 2.139865
2.5350 2.374581 2.391925
2.5650 2.740864 2.659736
2.5950 3.208256 2.921709
2.6250 3.570830 3.139122
2.6550 3.824642 3.254231
2.6850 3.938374 3.263841
2.7150 3.874004 3.138959
2.7450 3.591449 2.916655
2.7750 3.114714 2.612829
2.8050 2.690656 2.251016
2.8350 2.143224 1.854720
2.8650 1.645576 1.511247
2.8950 1.259405 1.211949
2.9250 0.961431 0.981549
2.9550 0.744030 0.806392
2.9850 0.614520 0.684171
3.0150 0.534280 0.600465
3.0450 0.476088 0.552319
3.0750 0.455642 0.521837
3.1050 0.436689 0.509952
3.1350 0.434889 0.507308
3.1650 0.444288 0.515995
3.1950 0.467545 0.527108
3.2250 0.470508 0.544714
3.2550 0.497354 0.562101
3.2850 0.516142 0.566993
3.3150 0.535999 0.565777
3.3450 0.508439 0.564338
3.3750 0.520381 0.555441
3.4050 0.505227 0.545194
3.4350 0.490720 0.546543
3.4650 0.513770 0.543901
3.4950 0.524489 0.554920
3.5250 0.554897 0.566513
3.5550 0.559970 0.577690
3.5850 0.583131 0.591115
3.6150 0.596415 0.610606
3.6450 0.601809 0.624601
3.6750 0.611001 0.640950
3.7050 0.632106 0.658303
3.7350 0.652757 0.669123
3.7650 0.669211 0.685936
3.7950 0.687106 0.699844
3.8250 0.687414 0.713647
3.8550 0.719481 0.729266
3.8850 0.711420 0.735888
3.9150 0.711456 0.751945
3.9450 0.746868 0.762184
3.9750 0.748902 0.772490
4.0050 0.745005 0.781465
4.0350 0.755446 0.799849
4.0650 0.780923 0.807182
4.0950 0.789804 0.825181
4.1250 0.808653 0.841713
4.1550 0.822374 0.858970
4.1850 0.829086 0.877166
4.2150 0.836812 0.893644
4.2450 0.864627 0.911350
4.2750 0.887920 0.934179
4.3050 0.923746 0.952625
4.3350 0.923217 0.970733
4.3650 0.953733 0.991642
4.3950 0.948562 1.013965
4.4250 0.985800 1.033302
4.4550 1.012915 1.053590
4.4850 1.027491 1.070350
4.5150 1.050619 1.089318
4.5450 1.061687 1.102463
4.5750 1.084355 1.119909
4.6050 1.117429 1.140219
4.6350 1.129773 1.159702
4.6650 1.154548 1.173266
4.6950 1.185337 1.191058
4.7250 1.204523 1.209516
4.7550 1.227004 1.222096
4.7850 1.237493 1.241843
4.8150 1.284176 1.259112
4.8450 1.290303 1.273830
4.8750 1.307818 1.280683
4.9050 1.328165 1.297995
4.9350 1.341685 1.311224
4.9650 1.361735 1.315733
4.9950 1.386101 1.316990
5.0250 1.390350 1.319613
5.0550 1.406544 1.313891
5.0850 1.416414 1.312295
5.1150 1.392097 1.301057
5.1450 1.388483 1.285415
5.1750 1.370567 1.266791
5.2050 1.333713 1.247622
5.2350 1.319952 1.224499
5.2650 1.267134 1.200700
5.2950 1.232935 1.172063
5.3250 1.186814 1.144782
5.3550 1.168128 1.112689
5.3850 1.124309 1.083935
5.4150 1.082934 1.049877
5.4450 1.034147 1.024459
5.4750 1.000083 0.998620
5.5050 0.968710 0.973985
5.5350 0.936022 0.952933
5.5650 0.907339 0.932702
5.5950 0.889334 0.914069
5.6250 0.862669 0.896449
5.6550 0.849196 0.886939
5.6850 0.821081 0.871009
5.7150 0.810633 0.865186
5.7450 0.820132 0.858014
5.7750 0.824343 0.854511
5.8050 0.797174 0.850188
5.8350 0.803541 0.847117
5.8650 0.814856 0.848721
5.8950 0.811910 0.846430
5.9250 0.813082 0.848607
5.9550 0.810050 0.852271
5.9850 0.819425 0.853650


==> comp/struct_feat/sio2_rdf_SiO_condG.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000205
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000108
0.7050 0.000000 0.000107
0.7350 0.000000 0.000089
0.7650 0.000000 0.000090
0.7950 0.000000 0.000123
0.8250 0.000000 0.000080
0.8550 0.000000 0.000083
0.8850 0.000000 0.000061
0.9150 0.000000 0.000071
0.9450 0.000000 0.000148
0.9750 0.000000 0.000064
1.0050 0.000000 0.000000
1.0350 0.000000 0.000051
1.0650 0.000000 0.000000
1.0950 0.000000 0.000099
1.1250 0.000000 0.000039
1.1550 0.000000 0.000106
1.1850 0.000000 0.000112
1.2150 0.000000 0.000089
1.2450 0.000000 0.000289
1.2750 0.000000 0.000286
1.3050 0.000000 0.000310
1.3350 0.000000 0.000404
1.3650 0.000000 0.000962
1.3950 0.000000 0.001990
1.4250 0.000000 0.003634
1.4550 0.000000 0.011278
1.4850 0.000000 0.044120
1.5150 0.002389 0.282210
1.5450 0.168436 1.683470
1.5750 3.083053 6.450475
1.6050 15.660668 14.875731
1.6350 28.918846 20.913221
1.6650 23.562284 18.705411
1.6950 10.975665 11.645486
1.7250 3.715741 5.781024
1.7550 1.146516 2.548407
1.7850 0.306863 1.097007
1.8150 0.076707 0.480181
1.8450 0.024780 0.222248
1.8750 0.008770 0.114689
1.9050 0.003189 0.065356
1.9350 0.000284 0.040806
1.9650 0.000276 0.027280
1.9950 0.000583 0.020639
2.0250 0.000278 0.015569
2.0550 0.000621 0.013663
2.0850 0.000000 0.010552
2.1150 0.000000 0.009434
2.1450 0.000000 0.008954
2.1750 0.000000 0.008967
2.2050 0.000000 0.009485
2.2350 0.000000 0.010921
2.2650 0.000000 0.012981
2.2950 0.000000 0.016345
2.3250 0.000691 0.020352
2.3550 0.013879 0.026617
2.3850 0.024091 0.035095
2.4150 0.020892 0.042492
2.4450 0.026835 0.051951
2.4750 0.023695 0.062670
2.5050 0.026185 0.074155
2.5350 0.027836 0.085556
2.5650 0.039090 0.098557
2.5950 0.046484 0.114744
2.6250 0.054123 0.128039
2.6550 0.060839 0.142242
2.6850 0.070512 0.159127
2.7150 0.085389 0.177645
2.7450 0.091447 0.195928
2.7750 0.105190 0.213781
2.8050 0.122240 0.231962
2.8350 0.131944 0.258999
2.8650 0.155581 0.280586
2.8950 0.171763 0.308705
2.9250 0.194388 0.332114
2.9550 0.222754 0.369311
2.9850 0.231302 0.400746
3.0150 0.275079 0.438449
3.0450 0.299418 0.479297
3.0750 0.339784 0.519115
3.1050 0.384854 0.565856
3.1350 0.436975 0.613852
3.1650 0.474048 0.648431
3.1950 0.505344 0.684942
3.2250 0.548331 0.706725
3.2550 0.568890 0.737137
3.2850 0.626274 0.759629
3.3150 0.663242 0.785082
3.3450 0.706011 0.821388
3.3750 0.774297 0.861069
3.4050 0.831991 0.906754
3.4350 0.888922 0.950790
3.4650 0.963985 1.000856
3.4950 1.036923 1.050492
3.5250 1.103824 1.099218
3.5550 1.191717 1.147805
3.5850 1.267613 1.191853
3.6150 1.337322 1.240004
3.6450 1.382950 1.285776
3.6750 1.453296 1.320340
3.7050 1.487606 1.354526
3.7350 1.522206 1.384591
3.7650 1.549212 1.415307
3.7950 1.563370 1.438413
3.8250 1.582167 1.453379
3.8550 1.580756 1.472988
3.8850 1.572812 1.476950
3.9150 1.590447 1.494110
3.9450 1.597485 1.500761
3.9750 1.561901 1.509575
4.0050 1.596845 1.511242
4.0350 1.564760 1.515157
4.0650 1.579134 1.519291
4.0950 1.581364 1.520621
4.1250 1.604646 1.517449
4.1550 1.587502 1.522676
4.1850 1.634755 1.509947
4.2150 1.612798 1.500629
4.2450 1.608936 1.491892
4.2750 1.578968 1.456923
4.3050 1.538128 1.421784
4.3350 1.478835 1.379462
4.3650 1.421359 1.326647
4.3950 1.313055 1.274720
4.4250 1.188170 1.212398
4.4550 1.102214 1.144039
4.4850 1.002403 1.083514
4.5150 0.914676 1.021495
4.5450 0.853144 0.966463
4.5750 0.795382 0.923595
4.6050 0.753913 0.878803
4.6350 0.729164 0.849406
4.6650 0.719377 0.828005
4.6950 0.709285 0.810560
4.7250 0.707350 0.795850
4.7550 0.714076 0.784584
4.7850 0.712268 0.774037
4.8150 0.718781 0.763729
4.8450 0.706267 0.758197
4.8750 0.704731 0.750323
4.9050 0.707956 0.744023
4.9350 0.697245 0.739155
4.9650 0.715449 0.736248
4.9950 0.722134 0.735301
5.0250 0.716885 0.739886
5.0550 0.730733 0.742142
5.0850 0.750464 0.748161
5.1150 0.751440 0.755328
5.1450 0.769832 0.762883
5.1750 0.774720 0.773902
5.2050 0.792519 0.781517
5.2350 0.797618 0.795629
5.2650 0.814712 0.806250
5.2950 0.834402 0.817821
5.3250 0.848323 0.829229
5.3550 0.860570 0.840732
5.3850 0.861703 0.854023
5.4150 0.885561 0.866726
5.4450 0.892611 0.877827
5.4750 0.920911 0.894242
5.5050 0.919896 0.905795
5.5350 0.938857 0.920585
5.5650 0.945654 0.930224
5.5950 0.962936 0.942724
5.6250 0.969741 0.952514
5.6550 0.983616 0.963879
5.6850 1.005502 0.977096
5.7150 1.015314 0.987191
5.7450 1.021096 0.996926
5.7750 1.038961 1.009162
5.8050 1.045243 1.021985
5.8350 1.056671 1.029083
5.8650 1.059092 1.041494
5.8950 1.073244 1.047351
5.9250 1.085680 1.057779
5.9550 1.096780 1.065899
5.9850 1.106557 1.074013


==> comp/struct_feat/sio2_rdf_SiO_condRSD.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.001260
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000151
0.8250 0.000000 0.000136
0.8550 0.000000 0.000103
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000079
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000079
1.0650 0.000000 0.000159
1.0950 0.000000 0.000230
1.1250 0.000000 0.000000
1.1550 0.000000 0.000073
1.1850 0.000000 0.000055
1.2150 0.000000 0.000131
1.2450 0.000000 0.000132
1.2750 0.000000 0.000161
1.3050 0.000000 0.000201
1.3350 0.000000 0.000444
1.3650 0.000000 0.000846
1.3950 0.000000 0.001483
1.4250 0.000000 0.002748
1.4550 0.000000 0.010735
1.4850 0.000000 0.069222
1.5150 0.002389 0.542545
1.5450 0.168436 2.982993
1.5750 3.083053 9.935944
1.6050 15.660668 19.322669
1.6350 28.918846 22.427064
1.6650 23.562284 16.575929
1.6950 10.975665 8.679613
1.7250 3.715741 3.675437
1.7550 1.146516 1.391274
1.7850 0.306863 0.494636
1.8150 0.076707 0.176663
1.8450 0.024780 0.064769
1.8750 0.008770 0.026497
1.9050 0.003189 0.011301
1.9350 0.000284 0.006245
1.9650 0.000276 0.002963
1.9950 0.000583 0.002371
2.0250 0.000278 0.001600
2.0550 0.000621 0.001501
2.0850 0.000000 0.001610
2.1150 0.000000 0.001979
2.1450 0.000000 0.002228
2.1750 0.000000 0.003775
2.2050 0.000000 0.005798
2.2350 0.000000 0.007197
2.2650 0.000000 0.009396
2.2950 0.000000 0.011108
2.3250 0.000691 0.014501
2.3550 0.013879 0.016348
2.3850 0.024091 0.020036
2.4150 0.020892 0.024179
2.4450 0.026835 0.029085
2.4750 0.023695 0.033459
2.5050 0.026185 0.040320
2.5350 0.027836 0.048249
2.5650 0.039090 0.055579
2.5950 0.046484 0.064588
2.6250 0.054123 0.075937
2.6550 0.060839 0.085997
2.6850 0.070512 0.098373
2.7150 0.085389 0.113051
2.7450 0.091447 0.128886
2.7750 0.105190 0.145401
2.8050 0.122240 0.164819
2.8350 0.131944 0.185967
2.8650 0.155581 0.208476
2.8950 0.171763 0.236273
2.9250 0.194388 0.260371
2.9550 0.222754 0.287626
2.9850 0.231302 0.321612
3.0150 0.275079 0.356176
3.0450 0.299418 0.396052
3.0750 0.339784 0.433406
3.1050 0.384854 0.474731
3.1350 0.436975 0.515638
3.1650 0.474048 0.547429
3.1950 0.505344 0.584655
3.2250 0.548331 0.622410
3.2550 0.568890 0.653497
3.2850 0.626274 0.688850
3.3150 0.663242 0.727580
3.3450 0.706011 0.770093
3.3750 0.774297 0.815995
3.4050 0.831991 0.869812
3.4350 0.888922 0.922757
3.4650 0.963985 0.987790
3.4950 1.036923 1.044261
3.5250 1.103824 1.110737
3.5550 1.191717 1.163849
3.5850 1.267613 1.219534
3.6150 1.337322 1.271464
3.6450 1.382950 1.322546
3.6750 1.453296 1.362222
3.7050 1.487606 1.409812
3.7350 1.522206 1.446604
3.7650 1.549212 1.481809
3.7950 1.563370 1.508109
3.8250 1.582167 1.524767
3.8550 1.580756 1.537542
3.8850 1.572812 1.554149
3.9150 1.590447 1.562439
3.9450 1.597485 1.569678
3.9750 1.561901 1.573799
4.0050 1.596845 1.573432
4.0350 1.564760 1.577655
4.0650 1.579134 1.580019
4.0950 1.581364 1.586141
4.1250 1.604646 1.579705
4.1550 1.587502 1.569717
4.1850 1.634755 1.555431
4.2150 1.612798 1.531528
4.2450 1.608936 1.499672
4.2750 1.578968 1.452068
4.3050 1.538128 1.403366
4.3350 1.478835 1.336665
4.3650 1.421359 1.265595
4.3950 1.313055 1.190441
4.4250 1.188170 1.116698
4.4550 1.102214 1.044760
4.4850 1.002403 0.983323
4.5150 0.914676 0.927088
4.5450 0.853144 0.883221
4.5750 0.795382 0.847917
4.6050 0.753913 0.823452
4.6350 0.729164 0.803115
4.6650 0.719377 0.793078
4.6950 0.709285 0.783408
4.7250 0.707350 0.774254
4.7550 0.714076 0.772925
4.7850 0.712268 0.767002
4.8150 0.718781 0.762363
4.8450 0.706267 0.760442
4.8750 0.704731 0.757708
4.9050 0.707956 0.757984
4.9350 0.697245 0.755367
4.9650 0.715449 0.756546
4.9950 0.722134 0.757812
5.0250 0.716885 0.766596
5.0550 0.730733 0.770181
5.0850 0.750464 0.777744
5.1150 0.751440 0.785712
5.1450 0.769832 0.796946
5.1750 0.774720 0.807777
5.2050 0.792519 0.817963
5.2350 0.797618 0.828257
5.2650 0.814712 0.843983
5.2950 0.834402 0.853322
5.3250 0.848323 0.865524
5.3550 0.860570 0.878206
5.3850 0.861703 0.889441
5.4150 0.885561 0.902249
5.4450 0.892611 0.913910
5.4750 0.920911 0.928032
5.5050 0.919896 0.940628
5.5350 0.938857 0.950696
5.5650 0.945654 0.960560
5.5950 0.962936 0.973098
5.6250 0.969741 0.985868
5.6550 0.983616 0.998816
5.6850 1.005502 1.006319
5.7150 1.015314 1.018561
5.7450 1.021096 1.029379
5.7750 1.038961 1.039522
5.8050 1.045243 1.048690
5.8350 1.056671 1.057066
5.8650 1.059092 1.064774
5.8950 1.073244 1.074112
5.9250 1.085680 1.080499
5.9550 1.096780 1.086962
5.9850 1.106557 1.093844


==> comp/struct_feat/sio2_rdf_SiSi_condG.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000250
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000186
1.2450 0.000000 0.000134
1.2750 0.000000 0.000000
1.3050 0.000000 0.000000
1.3350 0.000000 0.000000
1.3650 0.000000 0.000000
1.3950 0.000000 0.000113
1.4250 0.000000 0.000000
1.4550 0.000000 0.000000
1.4850 0.000000 0.000000
1.5150 0.000000 0.000176
1.5450 0.000000 0.000099
1.5750 0.000000 0.000000
1.6050 0.000000 0.000159
1.6350 0.000000 0.000000
1.6650 0.000000 0.000262
1.6950 0.000000 0.000208
1.7250 0.000000 0.000300
1.7550 0.000000 0.000273
1.7850 0.000000 0.000178
1.8150 0.000000 0.000131
1.8450 0.000000 0.000698
1.8750 0.000000 0.000513
1.9050 0.000000 0.001397
1.9350 0.000000 0.001430
1.9650 0.000000 0.002643
1.9950 0.000000 0.002969
2.0250 0.000000 0.006007
2.0550 0.000000 0.007371
2.0850 0.000000 0.011085
2.1150 0.000000 0.014761
2.1450 0.000000 0.023463
2.1750 0.000000 0.024321
2.2050 0.001974 0.037863
2.2350 0.001225 0.044546
2.2650 0.004948 0.051710
2.2950 0.017324 0.060527
2.3250 0.024374 0.059573
2.3550 0.025847 0.056441
2.3850 0.044844 0.049728
2.4150 0.030134 0.041798
2.4450 0.033504 0.035810
2.4750 0.023048 0.028742
2.5050 0.015232 0.020320
2.5350 0.007100 0.016598
2.5650 0.000000 0.014320
2.5950 0.000000 0.011802
2.6250 0.000000 0.011775
2.6550 0.000000 0.014648
2.6850 0.000000 0.020833
2.7150 0.000000 0.029743
2.7450 0.000000 0.050948
2.7750 0.007595 0.083108
2.8050 0.068757 0.137544
2.8350 0.117197 0.222765
2.8650 0.205750 0.338149
2.8950 0.296619 0.507987
2.9250 0.404146 0.754632
2.9550 0.567638 1.110138
2.9850 0.871367 1.669054
3.0150 1.672966 2.463640
3.0450 3.075657 3.461329
3.0750 5.104247 4.445908
3.1050 6.878611 5.261110
3.1350 7.793670 5.692187
3.1650 7.300895 5.596294
3.1950 6.003647 5.019145
3.2250 4.256543 4.182977
3.2550 2.666422 3.211909
3.2850 1.549278 2.358477
3.3150 0.839284 1.628815
3.3450 0.462310 1.123086
3.3750 0.271871 0.763469
3.4050 0.178890 0.539726
3.4350 0.157073 0.413181
3.4650 0.166393 0.351963
3.4950 0.148878 0.322784
3.5250 0.175321 0.318995
3.5550 0.185855 0.316298
3.5850 0.198140 0.334015
3.6150 0.225425 0.341137
3.6450 0.215726 0.355582
3.6750 0.250962 0.383572
3.7050 0.267481 0.399742
3.7350 0.301884 0.418260
3.7650 0.312733 0.433750
3.7950 0.341902 0.455389
3.8250 0.359897 0.480656
3.8550 0.377553 0.503232
3.8850 0.418432 0.529459
3.9150 0.420923 0.549212
3.9450 0.445314 0.573042
3.9750 0.502330 0.597155
4.0050 0.533523 0.619799
4.0350 0.553976 0.639321
4.0650 0.580591 0.667202
4.0950 0.596257 0.684309
4.1250 0.656931 0.707027
4.1550 0.632302 0.726818
4.1850 0.688813 0.747720
4.2150 0.758579 0.775224
4.2450 0.740167 0.795303
4.2750 0.797650 0.808107
4.3050 0.813554 0.818925
4.3350 0.871917 0.846435
4.3650 0.894760 0.857768
4.3950 0.890993 0.881094
4.4250 0.913609 0.900861
4.4550 0.939341 0.907020
4.4850 0.956331 0.926109
4.5150 1.013819 0.934085
4.5450 1.000497 0.949994
4.5750 1.049147 0.965618
4.6050 1.041017 0.974382
4.6350 1.053120 0.988237
4.6650 1.083991 0.998289
4.6950 1.063314 1.007051
4.7250 1.096541 1.017060
4.7550 1.132238 1.036390
4.7850 1.180601 1.045665
4.8150 1.120719 1.047512
4.8450 1.164967 1.055725
4.8750 1.204266 1.064512
4.9050 1.189907 1.074911
4.9350 1.211400 1.093762
4.9650 1.261698 1.099254
4.9950 1.242439 1.107782
5.0250 1.240220 1.113514
5.0550 1.249928 1.125099
5.0850 1.249718 1.125762
5.1150 1.252201 1.137579
5.1450 1.249919 1.140241
5.1750 1.253439 1.146642
5.2050 1.255684 1.152838
5.2350 1.237723 1.151351
5.2650 1.262907 1.155318
5.2950 1.229335 1.155554
5.3250 1.242178 1.154862
5.3550 1.239778 1.148404
5.3850 1.220173 1.146957
5.4150 1.216176 1.153218
5.4450 1.214921 1.149202
5.4750 1.210509 1.143365
5.5050 1.168177 1.143320
5.5350 1.163588 1.134347
5.5650 1.160434 1.138564
5.5950 1.140235 1.128197
5.6250 1.118624 1.124956
5.6550 1.090202 1.119658
5.6850 1.123351 1.118105
5.7150 1.100447 1.110790
5.7450 1.079876 1.102304
5.7750 1.073800 1.097992
5.8050 1.072728 1.084915
5.8350 1.038631 1.079941
5.8650 1.049834 1.064937
5.8950 1.025006 1.058812
5.9250 1.008370 1.050966
5.9550 0.977216 1.033293
5.9850 0.965716 1.021217


==> comp/struct_feat/sio2_rdf_SiSi_condRSD.dat <==
r train amcharge
0.0150 0.000000 0.000000
0.0450 0.000000 0.000000
0.0750 0.000000 0.000000
0.1050 0.000000 0.000000
0.1350 0.000000 0.000000
0.1650 0.000000 0.000000
0.1950 0.000000 0.000000
0.2250 0.000000 0.000000
0.2550 0.000000 0.000000
0.2850 0.000000 0.000000
0.3150 0.000000 0.000000
0.3450 0.000000 0.000000
0.3750 0.000000 0.000000
0.4050 0.000000 0.000000
0.4350 0.000000 0.000000
0.4650 0.000000 0.000000
0.4950 0.000000 0.000000
0.5250 0.000000 0.000000
0.5550 0.000000 0.000000
0.5850 0.000000 0.000000
0.6150 0.000000 0.000000
0.6450 0.000000 0.000000
0.6750 0.000000 0.000000
0.7050 0.000000 0.000000
0.7350 0.000000 0.000000
0.7650 0.000000 0.000000
0.7950 0.000000 0.000000
0.8250 0.000000 0.000000
0.8550 0.000000 0.000000
0.8850 0.000000 0.000000
0.9150 0.000000 0.000000
0.9450 0.000000 0.000000
0.9750 0.000000 0.000000
1.0050 0.000000 0.000000
1.0350 0.000000 0.000000
1.0650 0.000000 0.000000
1.0950 0.000000 0.000000
1.1250 0.000000 0.000000
1.1550 0.000000 0.000000
1.1850 0.000000 0.000000
1.2150 0.000000 0.000000
1.2450 0.000000 0.000000
1.2750 0.000000 0.000000
1.3050 0.000000 0.000000
1.3350 0.000000 0.000000
1.3650 0.000000 0.000165
1.3950 0.000000 0.000000
1.4250 0.000000 0.000000
1.4550 0.000000 0.000000
1.4850 0.000000 0.000000
1.5150 0.000000 0.000000
1.5450 0.000000 0.000158
1.5750 0.000000 0.000000
1.6050 0.000000 0.000000
1.6350 0.000000 0.000000
1.6650 0.000000 0.000000
1.6950 0.000000 0.000000
1.7250 0.000000 0.000484
1.7550 0.000000 0.000097
1.7850 0.000000 0.000110
1.8150 0.000000 0.000348
1.8450 0.000000 0.000290
1.8750 0.000000 0.000274
1.9050 0.000000 0.000163
1.9350 0.000000 0.000550
1.9650 0.000000 0.000983
1.9950 0.000000 0.001117
2.0250 0.000000 0.002199
2.0550 0.000000 0.001365
2.0850 0.000000 0.002653
2.1150 0.000000 0.003888
2.1450 0.000000 0.004434
2.1750 0.000000 0.006758
2.2050 0.001974 0.008833
2.2350 0.001225 0.012800
2.2650 0.004948 0.015356
2.2950 0.017324 0.019463
2.3250 0.024374 0.023721
2.3550 0.025847 0.023964
2.3850 0.044844 0.025798
2.4150 0.030134 0.022687
2.4450 0.033504 0.023112
2.4750 0.023048 0.018723
2.5050 0.015232 0.016797
2.5350 0.007100 0.012293
2.5650 0.000000 0.012676
2.5950 0.000000 0.012634
2.6250 0.000000 0.016516
2.6550 0.000000 0.024471
2.6850 0.000000 0.033239
2.7150 0.000000 0.053792
2.7450 0.000000 0.077563
2.7750 0.007595 0.118176
2.8050 0.068757 0.170902
2.8350 0.117197 0.238706
2.8650 0.205750 0.323569
2.8950 0.296619 0.469914
2.9250 0.404146 0.741268
2.9550 0.567638 1.235520
2.9850 0.871367 2.070112
3.0150 1.672966 3.242999
3.0450 3.075657 4.554186
3.0750 5.104247 5.608113
3.1050 6.878611 6.164858
3.1350 7.793670 5.980073
3.1650 7.300895 5.197970
3.1950 6.003647 4.116109
3.2250 4.256543 3.015201
3.2550 2.666422 2.085029
3.2850 1.549278 1.377722
3.3150 0.839284 0.901983
3.3450 0.462310 0.593139
3.3750 0.271871 0.410203
3.4050 0.178890 0.302783
3.4350 0.157073 0.248795
3.4650 0.166393 0.225096
3.4950 0.148878 0.223640
3.5250 0.175321 0.225840
3.5550 0.185855 0.239300
3.5850 0.198140 0.251963
3.6150 0.225425 0.265305
3.6450 0.215726 0.278484
3.6750 0.250962 0.302052
3.7050 0.267481 0.323891
3.7350 0.301884 0.346194
3.7650 0.312733 0.369629
3.7950 0.341902 0.392771
3.8250 0.359897 0.419304
3.8550 0.377553 0.442508
3.8850 0.418432 0.472162
3.9150 0.420923 0.499091
3.9450 0.445314 0.529587
3.9750 0.502330 0.556538
4.0050 0.533523 0.589104
4.0350 0.553976 0.621414
4.0650 0.580591 0.642235
4.0950 0.596257 0.669976
4.1250 0.656931 0.691865
4.1550 0.632302 0.725052
4.1850 0.688813 0.749256
4.2150 0.758579 0.779040
4.2450 0.740167 0.816965
4.2750 0.797650 0.840783
4.3050 0.813554 0.864191
4.3350 0.871917 0.890151
4.3650 0.894760 0.911975
4.3950 0.890993 0.936378
4.4250 0.913609 0.954447
4.4550 0.939341 0.978725
4.4850 0.956331 0.995440
4.5150 1.013819 1.014396
4.5450 1.000497 1.035069
4.5750 1.049147 1.057442
4.6050 1.041017 1.070670
4.6350 1.053120 1.088198
4.6650 1.083991 1.101433
4.6950 1.063314 1.116372
4.7250 1.096541 1.135332
4.7550 1.132238 1.149565
4.7850 1.180601 1.163651
4.8150 1.120719 1.165933
4.8450 1.164967 1.173416
4.8750 1.204266 1.190106
4.9050 1.189907 1.196907
4.9350 1.211400 1.208700
4.9650 1.261698 1.215702
4.9950 1.242439 1.216781
5.0250 1.240220 1.221401
5.0550 1.249928 1.228973
5.0850 1.249718 1.238465
5.1150 1.252201 1.239873
5.1450 1.249919 1.230829
5.1750 1.253439 1.228680
5.2050 1.255684 1.227450
5.2350 1.237723 1.226891
5.2650 1.262907 1.216049
5.2950 1.229335 1.215287
5.3250 1.242178 1.211373
5.3550 1.239778 1.203032
5.3850 1.220173 1.187780
5.4150 1.216176 1.188224
5.4450 1.214921 1.178146
5.4750 1.210509 1.166159
5.5050 1.168177 1.151764
5.5350 1.163588 1.143756
5.5650 1.160434 1.137651
5.5950 1.140235 1.121392
5.6250 1.118624 1.118997
5.6550 1.090202 1.107325
5.6850 1.123351 1.092360
5.7150 1.100447 1.083603
5.7450 1.079876 1.073069
5.7750 1.073800 1.059815
5.8050 1.072728 1.044516
5.8350 1.038631 1.028319
5.8650 1.049834 1.018426
5.8950 1.025006 1.003328
5.9250 1.008370 0.980580
5.9550 0.977216 0.963317
5.9850 0.965716 0.941733

